A Fluorescent Material Model for Non-Spectral Editing & Rendering

Fluorescent materials are characterized by a spectral reradiation toward longer wavelengths. Recent work [Fichet et al. 2024] has shown that the rendering of fluorescence in a non-spectral engine is possible through the use of appropriate reduced reradiation matrices. But the approach has limited expressivity, as it requires the storage of one reduced matrix per fluorescent material, and only works with measured fluorescent assets. In this work, we introduce an analytical approach to the editing and rendering of fluorescence in a non-spectral engine. It is based on a decomposition of the reduced reradiation matrix, and an analytically-integrable Gaussian-based model of the fluorescent component. The model reproduces the appearance of fluorescent materials accurately, especially with the addition of a UV basis. Most importantly, it grants variations of fluorescent material parameters in real-time, either for the editing of fluorescent materials, or for the dynamic spatial variation of fluorescence properties across object surfaces. A simplified one-Gaussian fluorescence model even allows for the artist-friendly creation of plausible fluorescent materials from scratch, requiring only a few reflectance colors as input.

==> Figures/DE/data/illu.csv <==
Illuminant
E
D65
FL1
FL5
HP1
HP5
LED-B1
LED-RGB1


==> Figures/DE/data/reduction_xyz/tbl_DE_R_reduction_Rxyz.csv <==
8.800000000000000044e-01,	3.518992916046543407e+00,	1.301425289008165453e+00,	2.737928098562446788e+00,	3.518992916046543407e+00,	4.069787028306713239e+00,	6.025061358905007936e+00
1.879999999999999893e+00,	3.596074521484151632e+00,	1.419920672519822347e+00,	2.981399487334229992e+00,	3.596074521484151632e+00,	4.237430096230895060e+00,	5.719333268036359108e+00
2.879999999999999893e+00,	3.975236082871611121e+00,	7.784837480009643151e-01,	3.007438123445493439e+00,	3.975236082871611121e+00,	5.856917836996921700e+00,	8.577870458716013502e+00
3.879999999999999893e+00,	4.271412558461177511e+00,	9.509876508283403584e-01,	3.125592966570856390e+00,	4.271412558461177511e+00,	6.023649773818027242e+00,	9.871915998057083641e+00
4.879999999999999893e+00,	5.758944627498444824e+00,	1.218875450519161907e+00,	4.198325965353795652e+00,	5.758944627498444824e+00,	1.010795713575930677e+01,	1.867644386745964624e+01
5.879999999999999893e+00,	2.895518213331743418e+00,	1.026990576960152390e+00,	2.355132851570174157e+00,	2.895518213331743418e+00,	4.595674392641688755e+00,	7.914594980930243828e+00
6.879999999999999893e+00,	4.057373633343745567e+00,	7.349818491152452227e-01,	3.084720372503417352e+00,	4.057373633343745567e+00,	5.917752951448903787e+00,	9.327807805837039723e+00
7.879999999999999893e+00,	3.188356485419709063e+00,	8.605719325020881882e-01,	2.395521426391147735e+00,	3.188356485419709063e+00,	5.902938332634639629e+00,	1.097887387675358362e+01
8.880000000000000782e+00,	3.836718425090777984e+00,	5.262731415735532048e-01,	2.453018620960450313e+00,	3.836718425090777984e+00,	7.076919571818198307e+00,	1.383009539297732537e+01
9.880000000000000782e+00,	4.250334430936832497e+00,	5.039140752149097180e-01,	2.723397651352847504e+00,	4.250334430936832497e+00,	7.707165589799584993e+00,	1.447937486772642934e+01
1.088000000000000078e+01,	2.908613613113031349e+00,	1.053878337247521335e+00,	2.408134687749498681e+00,	2.908613613113031349e+00,	4.526792006975638216e+00,	7.687560191450833358e+00
1.188000000000000078e+01,	3.990826460089611061e+00,	4.714525128604136750e-01,	2.538167424258240601e+00,	3.990826460089611061e+00,	7.399547084664252594e+00,	1.444243452305557618e+01


==> Figures/DE/data/reduction_xyz/tbl_DE_R_reduction_diag.csv <==
1.120000000000000107e+00,	2.942190988198976509e+00,	2.574696695909573507e-01,	1.705024655810506662e+00,	2.942190988198976509e+00,	4.691756624140914766e+00,	8.928279531319345708e+00
2.120000000000000107e+00,	2.339757336492419348e+00,	2.280575655914247601e-01,	1.295132810503748955e+00,	2.339757336492419348e+00,	3.847675908150552715e+00,	7.610278053949423693e+00
3.120000000000000107e+00,	3.447964884437514144e+00,	3.815819133926179330e-01,	2.015394146955686416e+00,	3.447964884437514144e+00,	5.057773058687372369e+00,	9.334628751122243884e+00
4.120000000000000107e+00,	4.111876582554704562e+00,	3.834992020830247927e-01,	2.195985255762948007e+00,	4.111876582554704562e+00,	5.776058698459301866e+00,	1.058487341648619484e+01
5.120000000000000107e+00,	5.106292253573565532e+00,	1.574382937853795461e-01,	2.134905317547007186e+00,	5.106292253573565532e+00,	1.003398348498480530e+01,	1.928827659152720386e+01
6.120000000000000107e+00,	2.212166999350851260e+00,	1.962539225939555487e-01,	1.336085637031724449e+00,	2.212166999350851260e+00,	3.385641143004328946e+00,	6.255352482864688923e+00
7.120000000000000107e+00,	3.100668882998063758e+00,	3.498272045250184203e-01,	1.942221557478523319e+00,	3.100668882998063758e+00,	4.921982586059590048e+00,	9.336555774569822219e+00
8.119999999999999218e+00,	2.244339526043657607e+00,	1.994584800215441212e-01,	1.461637886104421469e+00,	2.244339526043657607e+00,	3.746369880186455781e+00,	6.953322424335615537e+00
9.119999999999999218e+00,	2.920221254462753713e+00,	1.732058978665305116e-01,	1.672926673047284485e+00,	2.920221254462753713e+00,	4.694655123498332472e+00,	8.922798305779876316e+00
1.011999999999999922e+01,	3.493777888715093205e+00,	1.660339012288587213e-01,	1.696979460644263860e+00,	3.493777888715093205e+00,	5.628616326320644347e+00,	1.142818457814355781e+01
1.111999999999999922e+01,	2.107716318771901243e+00,	1.880792496994934948e-01,	1.273983178994410714e+00,	2.107716318771901243e+00,	3.510366466332356161e+00,	6.780826181271801367e+00
1.211999999999999922e+01,	3.162564213271916724e+00,	1.569322165401739189e-01,	1.656495206023390176e+00,	3.162564213271916724e+00,	5.129902653309057925e+00,	1.031952500586630705e+01


==> Figures/DE/data/reduction_xyz/tbl_DE_R_reduction_ref.csv <==
1.000000000000000000e+00,	3.229820475045255268e-01,	2.992504436268573695e-02,	2.094935899017500436e-01,	3.229820475045255268e-01,	5.220728755061367909e-01,	9.352986682059120094e-01
2.000000000000000000e+00,	3.159289307416840442e-01,	3.541814158145231012e-02,	1.879324817150564986e-01,	3.159289307416840442e-01,	4.818983064773860736e-01,	8.018200458964064303e-01
3.000000000000000000e+00,	3.468237051849288322e-01,	3.281689172316918507e-02,	2.191739547887784634e-01,	3.468237051849288322e-01,	5.571608308325057823e-01,	1.014870145455794237e+00
4.000000000000000000e+00,	3.581203666775257810e-01,	4.256384140268199695e-02,	2.318981226003134777e-01,	3.581203666775257810e-01,	5.637053561937963586e-01,	1.054824293081024988e+00
5.000000000000000000e+00,	2.584149988026965272e-01,	2.118214998979031302e-02,	1.051636887171960022e-01,	2.584149988026965272e-01,	7.519707846720402600e-01,	1.609922487981990225e+00
6.000000000000000000e+00,	2.894620993441618939e-01,	3.237635597966304069e-02,	1.581969317895592086e-01,	2.894620993441618939e-01,	4.911328159603957078e-01,	9.383693291275719828e-01
7.000000000000000000e+00,	3.464390809306063801e-01,	3.505838677831972505e-02,	2.196611067145054497e-01,	3.464390809306063801e-01,	5.277109686083207851e-01,	9.882941728540460824e-01
8.000000000000000000e+00,	2.627681511880012311e-01,	1.939730207589307476e-02,	1.351892885014151224e-01,	2.627681511880012311e-01,	4.319046809798042230e-01,	8.554806873200025974e-01
9.000000000000000000e+00,	2.498335194777396573e-01,	1.377844984159297057e-02,	1.198033861478728090e-01,	2.498335194777396573e-01,	4.045651967863020393e-01,	8.238223074459372075e-01
1.000000000000000000e+01,	2.337677949544697820e-01,	2.009606989556541809e-02,	1.151806286982622884e-01,	2.337677949544697820e-01,	4.134635721223072768e-01,	8.182568241117669228e-01
1.100000000000000000e+01,	2.867815780669784043e-01,	2.646848318144294152e-02,	1.614037462754127072e-01,	2.867815780669784043e-01,	4.912380554254690557e-01,	9.420356901614336254e-01
1.200000000000000000e+01,	2.352640570949998400e-01,	2.193032341433687193e-02,	1.193461220149943935e-01,	2.352640570949998400e-01,	4.078440115515077347e-01,	8.370172757110837525e-01


==> Figures/DE/data/reduction_xyz/tbl_rmse_R_reduction_Rxyz.csv <==
8.800000000000000044e-01,	1.725837934540941365e-02,	2.252390818420965928e-03,	8.804016975472223408e-03,	1.725837934540941365e-02,	4.225974488721476185e-02,	8.872551333738401547e-02
1.879999999999999893e+00,	1.744654510818095805e-02,	1.142401684829410981e-03,	9.405127791268001747e-03,	1.744654510818095805e-02,	3.746289575468891853e-02,	7.479045494606122169e-02
2.879999999999999893e+00,	1.870477383350746883e-02,	2.384470905988821804e-03,	1.147073939990972749e-02,	1.870477383350746883e-02,	4.794964388269182254e-02,	1.021553517533700939e-01
3.879999999999999893e+00,	1.986524187585133119e-02,	5.488250505938814788e-04,	1.239192770968455468e-02,	1.986524187585133119e-02,	5.281766321275253862e-02,	1.091739210616458344e-01
4.879999999999999893e+00,	2.999234647210819935e-02,	9.680262438190887029e-04,	1.946140619901241819e-02,	2.999234647210819935e-02,	5.604159417950785316e-02,	1.070929408587558695e-01
5.879999999999999893e+00,	1.574858180165883068e-02,	2.161664304641322521e-04,	8.091904470076466058e-03,	1.574858180165883068e-02,	3.218850340797387716e-02,	6.791469785682192895e-02
6.879999999999999893e+00,	1.904467398705422462e-02,	2.178703561906598658e-03,	1.211739350015147640e-02,	1.904467398705422462e-02,	4.747836024876828098e-02,	9.933907237969336057e-02
7.879999999999999893e+00,	1.797929132167829999e-02,	5.985783100615320058e-04,	8.374336374834236152e-03,	1.797929132167829999e-02,	3.255552018014934434e-02,	6.461854816679540869e-02
8.880000000000000782e+00,	1.794469303874575775e-02,	4.165713724674054087e-04,	1.026611787062847898e-02,	1.794469303874575775e-02,	3.449062834514056430e-02,	6.510512183094947780e-02
9.880000000000000782e+00,	1.931352596870108268e-02,	8.987265990945662473e-04,	9.570708923194993362e-03,	1.931352596870108268e-02,	3.773044649440631532e-02,	7.413972016190306658e-02
1.088000000000000078e+01,	1.585842778346584908e-02,	5.524556235267570094e-04,	8.235509510413897144e-03,	1.585842778346584908e-02,	3.157673761307498717e-02,	6.514853763737206427e-02
1.188000000000000078e+01,	1.806652880774117093e-02,	1.013836072146372157e-04,	9.931469558781652954e-03,	1.806652880774117093e-02,	3.615690079888579656e-02,	7.359403793800760318e-02


==> Figures/DE/data/reduction_xyz/tbl_rmse_R_reduction_diag.csv <==
1.120000000000000107e+00,	2.537543760694891889e-02,	1.067962675246462469e-03,	1.417217777251154019e-02,	2.537543760694891889e-02,	4.292185477275105299e-02,	8.523431729902083975e-02
2.120000000000000107e+00,	2.181164191226382318e-02,	1.738412496506524206e-03,	1.135588838863284267e-02,	2.181164191226382318e-02,	3.780668247963786532e-02,	7.635799195494191727e-02
3.120000000000000107e+00,	2.590383757161335634e-02,	2.666091484108098542e-04,	1.580561297474302948e-02,	2.590383757161335634e-02,	4.542144014822582093e-02,	8.972364863126580659e-02
4.120000000000000107e+00,	2.960371340209071167e-02,	1.122722615969127744e-03,	1.697118990650639189e-02,	2.960371340209071167e-02,	5.148997551568447462e-02,	1.027638850680367283e-01
5.120000000000000107e+00,	2.278039282568166540e-02,	2.523939926814593930e-04,	7.405513035938927034e-03,	2.278039282568166540e-02,	6.247623297770076023e-02,	1.273754154447833131e-01
6.120000000000000107e+00,	2.211404065726446308e-02,	1.654371502826307901e-03,	1.038294853914039848e-02,	2.211404065726446308e-02,	3.775039925779465760e-02,	7.591353952054336052e-02
7.120000000000000107e+00,	2.524733858434772757e-02,	4.093732748928585697e-04,	1.445869585924993220e-02,	2.524733858434772757e-02,	4.407550907130321216e-02,	8.811124770224980363e-02
8.119999999999999218e+00,	2.092921061619534492e-02,	1.233946070448966410e-03,	9.559589682227573326e-03,	2.092921061619534492e-02,	3.711791029899195321e-02,	7.281404060374863096e-02
9.119999999999999218e+00,	1.852030531627605128e-02,	1.197124434079055617e-03,	9.253515037698799295e-03,	1.852030531627605128e-02,	3.914763960430957257e-02,	7.911134533791339130e-02
1.011999999999999922e+01,	1.756011505795527020e-02,	1.088817293878895564e-03,	8.379232715662128864e-03,	1.756011505795527020e-02,	4.344261541600837051e-02,	9.209322658169505349e-02
1.111999999999999922e+01,	2.183773686188827598e-02,	1.709913574336385930e-03,	1.028576990955947304e-02,	2.183773686188827598e-02,	3.729128095595189707e-02,	7.595996754352228597e-02
1.211999999999999922e+01,	1.759678548226142544e-02,	1.181757971282378604e-03,	8.537928353029210216e-03,	1.759678548226142544e-02,	4.103184864040973490e-02,	8.878066050579634660e-02


==> Figures/DE/data/reduction_xyz/tbl_rmse_R_reduction_ref.csv <==
1.000000000000000000e+00,	1.227629271947037201e-03,	4.070953066314774837e-05,	7.355800401892440780e-04,	1.227629271947037201e-03,	1.782327758974528407e-03,	3.340931071398840074e-03
2.000000000000000000e+00,	1.121992108851491230e-03,	8.251793023248206363e-05,	6.732375835957094424e-04,	1.121992108851491230e-03,	1.743565233043397602e-03,	3.135839816967032293e-03
3.000000000000000000e+00,	1.287537986168748065e-03,	6.066073412015947705e-05,	7.989434343888258917e-04,	1.287537986168748065e-03,	1.945779571171094490e-03,	3.638368957643341693e-03
4.000000000000000000e+00,	1.346526026310333269e-03,	7.243048906968273790e-05,	8.614007673522636665e-04,	1.346526026310333269e-03,	2.028404518771009368e-03,	3.651557810480857494e-03
5.000000000000000000e+00,	1.499284819104172110e-03,	3.567506657239421028e-05,	4.181041920506733587e-04,	1.499284819104172110e-03,	3.685689055019336115e-03,	7.432882076927803568e-03
6.000000000000000000e+00,	1.089375628086458993e-03,	8.407910040671451063e-06,	6.415437906845668182e-04,	1.089375628086458993e-03,	1.735358789783244442e-03,	3.326118656841427039e-03
7.000000000000000000e+00,	1.263306328356122304e-03,	6.881390329497608321e-05,	7.986564472469057617e-04,	1.263306328356122304e-03,	1.942601161327999100e-03,	3.635193165717265969e-03
8.000000000000000000e+00,	9.855609647205219089e-04,	5.655391644402198034e-05,	5.556914920272332768e-04,	9.855609647205219089e-04,	1.969147623689750104e-03,	4.057408500494311988e-03
9.000000000000000000e+00,	8.493920549092014551e-04,	1.386874127696020428e-05,	4.827355764049436103e-04,	8.493920549092014551e-04,	1.975682145230724454e-03,	4.195290444527279526e-03
1.000000000000000000e+01,	7.916911772379049824e-04,	9.184211068997678186e-07,	3.813846161005897276e-04,	7.916911772379049824e-04,	1.928853225870259466e-03,	3.790178126962015503e-03
1.100000000000000000e+01,	1.096531396255901120e-03,	4.842895119198412996e-05,	6.043395292295039318e-04,	1.096531396255901120e-03,	1.698452821493817450e-03,	3.306582403559690624e-03
1.200000000000000000e+01,	8.379716469615954792e-04,	2.217000391988116991e-05,	4.481635603068114850e-04,	8.379716469615954792e-04,	1.867910128339107106e-03,	3.667178089095297217e-03


==> Figures/DE/data/with_diag/de_patches_1-analytic-xyzu.csv <==
1.2, 1.499770047993702, 0.13069207516894712, 0.707926528852605, 1.3143454501197027, 1.9876704858821714, 9.916227958563795
2.2, 1.3049890662691561, 0.0391286540525584, 0.6039128795757709, 1.1551112434235133, 1.7866373798758373, 5.439042740107233
3.2, 1.0855595119965136, 0.04700363088382609, 0.4395407500554957, 0.8926430342945672, 1.4883221534341153, 4.57224117844761
4.2, 1.0714851572230746, 0.043162906984710855, 0.4433773938330077, 0.8756534472029481, 1.5082570924607683, 4.644513452793865
5.2, 0.6636000473900285, 0.0651224407163184, 0.20783340209265216, 0.3772981179195931, 0.9711175133516246, 3.4971225881574033
6.2, 0.8517715583791684, 0.037138057315222184, 0.3307404147245671, 0.7376337829813092, 1.1945206676772808, 3.7871332289368227
7.2, 0.65139327549992, 0.025259757876101404, 0.22187288620170864, 0.39849883028905864, 0.8246245882678117, 3.0862209308203883
8.2, 0.6534027638171795, 0.036337660171183325, 0.2307046687941662, 0.41783063849575847, 0.8702711192763386, 3.192093978817558


==> Figures/DE/data/with_diag/de_patches_1-analytic.csv <==
1.2, 3.791987971124242, 0.4962819788070866, 2.2189424887778326, 3.4005077558795915, 4.792967123453245, 10.861611001017732
2.2, 3.7174708308671462, 0.4548481154048119, 2.0521706783505107, 3.368789433824135, 4.775939760454741, 11.130189184368499
3.2, 1.6749953446039947, 0.09951898681097449, 0.8356772287529155, 1.3984532283201028, 2.274843026687508, 5.974081738407892
4.2, 1.4430967759335809, 0.13231438005405177, 0.7134553871175511, 1.2189655189722628, 1.9460422837947458, 4.951686321648668
5.2, 2.1173622752814536, 0.05593106314314222, 0.7207107397961843, 1.6977688337243215, 3.330481730655877, 10.928587841266731
6.2, 2.8663376093522968, 0.11549297548968493, 1.4555867895900074, 2.043015423761618, 3.1896821636505486, 11.048774071341782
7.2, 2.4861051054667103, 0.043470978696474295, 0.9334082377389887, 1.657937964148626, 3.274428510710207, 10.999865958187456
8.2, 6.380431719568573, 0.03844339937755932, 2.390088329686858, 5.403279771918669, 8.805223878129533, 21.983719937088544


==> Figures/DE/data/with_diag/de_patches_1-measured_egsr_uv.csv <==
0.8, 3.1988857276011564, 0.09432836296981077, 1.4868637691955549, 2.7357653715716204, 4.350398519559654, 10.20172263874332
1.8, 3.2972896911055773, 0.10890001569577251, 1.8093013462993857, 2.960038643569283, 4.4372304370175595, 9.865573350335614
2.8, 1.0434832806127992, 0.059474326124738595, 0.5818857614394733, 0.8786528183338004, 1.3062159625844094, 4.061968611482831
3.8, 0.7793846679736501, 0.045152572352556125, 0.432567036984595, 0.6888586191561826, 0.9985932638509012, 3.055440711723602
4.8, 2.3306575861806635, 0.02321284162033293, 0.7760106045660057, 1.884167817396839, 3.730024890291644, 10.036747012462587
5.8, 2.417456021508804, 0.03388640669184318, 0.8759888854573233, 1.6898666109312124, 2.89372796523252, 9.596580575381003
6.8, 2.2798093897781917, 0.04791731874292246, 0.8056116716222494, 1.54667436191579, 2.635029353306522, 10.036500850897333
7.8, 6.242583439778171, 0.03721293937409306, 2.4270629720941646, 5.270568104001177, 8.793144227919456, 21.143019521558244


==> Figures/DE/data/with_diag/de_patches_1-measured_gauss_uv.csv <==
1.0, 3.0756942989795384, 0.06742900989909165, 1.2341597957656263, 2.6522152628540225, 4.671726597278738, 9.609926454693547
2.0, 3.07215856983451, 0.08346412557852889, 1.279506427843108, 2.8125596370237433, 4.3431711645364866, 9.519016012245979
3.0, 0.9569019620472784, 0.01802239339239686, 0.48252232887461566, 0.7238826911990474, 1.1768923880060997, 3.9576452781779046
4.0, 0.6841040160975619, 0.026009899196926478, 0.3403473551996189, 0.5155018628978403, 0.8469898915101133, 2.943186391885451
5.0, 2.3307915275980724, 0.0234525222722644, 0.7788902809912703, 1.8842699876392741, 3.7319342165427214, 10.035126716680727
6.0, 2.4513791568002397, 0.05577562455180747, 0.985882601323482, 1.6971987652316602, 2.761714823453845, 9.462980710440279
7.0, 2.2996952022935213, 0.05615842420152654, 0.7579975014136416, 1.5383341518660392, 2.6560900139714194, 9.881853223446141
8.0, 6.244116251841484, 0.04102553013958872, 2.4188476032372894, 5.268661730248787, 8.788697801813436, 21.16780615101202


==> Figures/DE/data/with_diag/de_patches_1-norm.csv <==
0.8, 1.3406503733640058, 0.16199096225925394, 0.5281441293239035, 1.0817219754853924, 1.791310981133014, 10.152247129781133
1.8, 1.204357122631536, 0.15473378323709602, 0.5102266336941146, 0.9609146968572386, 1.7326291634356643, 6.547615069452372
2.8, 0.9857453660003893, 0.06963170736076442, 0.42905111671506674, 0.7839941317905375, 1.4064742892691056, 3.8561003756260344
3.8, 0.9698177982050474, 0.09027807463680987, 0.40385082517182835, 0.7847839244244895, 1.2874750535063701, 3.9843601447540054
4.8, 0.404786702744526, 0.013992542529932064, 0.10540635660083608, 0.21804551559132507, 0.48701909028083246, 4.474646982851146
5.8, 0.7455268095368388, 0.06056459005368547, 0.31574265005539687, 0.5774021702278874, 1.0630540007305669, 3.265266501207729
6.8, 0.44771670940653985, 0.052865912527960114, 0.16120287202381267, 0.2761913102284613, 0.5958261024700486, 2.9089574606952953
7.8, 0.5145171304934122, 0.053977621829569826, 0.17690000306137033, 0.33611168398466684, 0.7012824595726546, 3.7434139284943484


==> Figures/DE/data/with_diag/de_patches_1-tabulated_fit-xyzu.csv <==
0.8, 1.3818401371215916, 0.14172122127412098, 0.5516845361801679, 1.0946934785874534, 1.8117175453488938, 10.391960537179795
1.8, 1.1956051067506515, 0.12822166830740567, 0.5281674709977178, 0.9322685778486303, 1.681493910408168, 5.9823510184939765
2.8, 0.9887257569067699, 0.09915878661715684, 0.42861611491033874, 0.7941537656386383, 1.3669514101544054, 4.436653943662546
3.8, 0.9723550687554493, 0.09326918265479006, 0.41286762007353695, 0.7878451004865218, 1.3136548481861035, 4.513039372607873
4.8, 0.33297745391009276, 0.010341207724116749, 0.10145532206729094, 0.19547522183080282, 0.3680261078444068, 2.984990248694138
5.8, 0.7394889200347002, 0.04298030235270565, 0.3220640082040731, 0.5772216361930197, 1.0340141625706787, 3.7139522764915527
6.8, 0.46002555612299173, 0.012674509559880587, 0.14998425195237997, 0.29331911707198016, 0.5887870799406849, 2.840083934566855
7.8, 0.45683681292426165, 0.018764181704371604, 0.1485565284055288, 0.284181585389286, 0.6101040043407837, 2.948783239430186


==> Figures/DE/data/with_diag/de_patches_1-tabulated_fit.csv <==
1.0, 3.6016988970041317, 0.42766415537279245, 1.9573624371328617, 3.223999783775719, 4.674252414425789, 10.457128808800913
2.0, 3.4984052585265055, 0.27346070469142064, 2.0080313156303347, 3.186728982051336, 4.43195198746993, 10.341927199246198
3.0, 1.4891885847251067, 0.13335306730299273, 0.8292566136415999, 1.3313284998307113, 1.9466498495000115, 5.02978315545041
4.0, 1.277696317043462, 0.1806372153128572, 0.6666890369714645, 1.1196304013059977, 1.8011390441250028, 4.042703718350054
5.0, 2.361579309567804, 0.06460622823913204, 0.8609726799448024, 1.8748172679904485, 3.8114453241081456, 12.155882003709463
6.0, 2.686952171736989, 0.11819831818729996, 1.3874842045994695, 1.9812363100580064, 2.854729171899324, 10.44625799967079
7.0, 2.3312054759092735, 0.06418942770188224, 0.7909064993177495, 1.5960475098335958, 2.7558764349289824, 10.925448712158875
8.0, 6.256198633380457, 0.05597045220457091, 2.4232908587600623, 5.336232360790031, 8.83651052733546, 21.96973870867243


==> Figures/DE/data/with_diag/de_patches_1-tabulated_measured.csv <==
0.8, 3.0756942989795135, 0.0674290098990808, 1.234159795765441, 2.652215262854044, 4.671726597278736, 9.609926454693438
1.8, 3.0721585698344858, 0.0834641255781834, 1.2795064278430996, 2.8125596370238317, 4.343171164536503, 9.519016012245803
2.8, 0.9569019620472599, 0.018022393392374405, 0.4825223288746163, 0.7238826911990716, 1.1768923880060722, 3.957645278177699
3.8, 0.6841040160975449, 0.026009899196783783, 0.34034735519967996, 0.5155018628978456, 0.8469898915101559, 2.943186391885281
4.8, 2.330791527598033, 0.02345252227188923, 0.7788902809914051, 1.8842699876389202, 3.731934216542782, 10.035126716681143
5.8, 2.4513791568002206, 0.055775624551918215, 0.985882601323594, 1.6971987652315914, 2.761714823453855, 9.462980710440172
6.8, 2.2996952022934627, 0.05615842420131382, 0.7579975014136233, 1.5383341518658162, 2.6560900139713213, 9.881853223446251
7.8, 6.244116251841416, 0.04102553013934165, 2.418847603237105, 5.268661730248487, 8.788697801813365, 21.167806151012005


==> Figures/DE/data/with_diag/de_patches_2-analytic.csv <==
1.05, 3.6207401760789586, 0.06011796904842709, 1.8915984308591138, 2.967879367453278, 4.76702519731127, 10.108857759926188
2.05, 3.6295187686887815, 0.08337695340733163, 1.9281126654816134, 3.0337664280924566, 4.978932774187369, 10.428334416151877
3.05, 1.5618831001045481, 0.0958031356354914, 0.7194261267452946, 1.2388825757594133, 1.9901176068713569, 5.4576801047766414
4.05, 1.3090981300938545, 0.047117911017821916, 0.5986005929555396, 1.019814665741818, 1.6953084291414084, 4.511980947175074
5.05, 2.0605124793069782, 0.05224698818976159, 0.6791862575577365, 1.6369966456076857, 3.304824339225804, 9.673667426694458
6.05, 2.859607132207861, 0.03275827894964286, 1.1460245358804102, 1.9726984197093478, 3.240360434899263, 10.491537955931776
7.05, 2.513593807847327, 0.04087905116550888, 0.8206772568538298, 1.6017122820327916, 3.235587670372023, 11.514089421812269
8.05, 6.413892187717149, 0.05300790605147593, 2.3267519396355043, 5.373066442847212, 8.7800560829806, 21.758203505016663


==> Figures/DE/data/with_diag/de_patches_2-norm.csv <==
1.0, 0.9071031534106817, 0.09281218145827781, 0.36156717059041743, 0.6824095673999672, 1.3087283072826121, 3.2066321356976775
2.0, 0.8656900137144634, 0.08085728685801244, 0.2992373961528933, 0.6356669353037404, 1.2181744926261253, 3.501392894806563
3.0, 0.7272924096723472, 0.07559340626267584, 0.2841573605623827, 0.528363648835945, 1.0123856066882806, 3.1047513881697055
4.0, 0.7133646447258688, 0.0721933459789977, 0.26374508533705576, 0.5097026192943545, 0.9269999016067108, 3.266601132426707
5.0, 0.3145485402777088, 0.009034468074569027, 0.08929766548929556, 0.17644288009031706, 0.3743656905859841, 4.851895133329232
6.0, 0.527006175908745, 0.02762065335150067, 0.18892026366033055, 0.3594711525158112, 0.7229946473535238, 2.867663840253997
7.0, 0.33188445536475253, 0.013196803321872395, 0.11733385037491578, 0.19362839361309478, 0.4384051847208801, 2.813512577981307
8.0, 0.3926266347371545, 0.033934527307181585, 0.1337480813464676, 0.2763937126599275, 0.5469045826254639, 1.8277410348812932


==> Figures/DE/data/with_diag/de_patches_2-tabulated_fit.csv <==
1.0, 3.432217472854718, 0.07368828795729566, 1.7413841907736956, 2.8651549654902277, 4.521065356926276, 9.706810113975608
2.0, 3.408520951360998, 0.09542316383023844, 1.9308338865901493, 2.8805921627378503, 4.690830787346201, 9.659615995036006
3.0, 1.3571107608864448, 0.0898618688751521, 0.7040665917096849, 1.1327457797163225, 1.7326851534510501, 4.571588058355505
4.0, 1.1273242158837216, 0.09437719461381061, 0.5808942821174805, 0.8837571845431805, 1.4416513787879748, 3.667372803438674
5.0, 2.317167174720323, 0.058964920051265975, 0.7204565929992717, 1.8039190983038653, 3.687500589038422, 11.041842566150391
6.0, 2.685337911353605, 0.07083061703811563, 1.244720312102694, 1.827199550121563, 2.985290600493593, 9.901551216593028
7.0, 2.3684363275366467, 0.04550680671209011, 0.7977284508091244, 1.6486667919365146, 2.698868358460488, 11.383404668441129
8.0, 6.295306526697379, 0.043214337296979585, 2.360006571567337, 5.413628674655477, 8.70952191253211, 21.74390211484386


==> Figures/DE/data/with_diag/de_patches_2-tabulated_measured.csv <==
0.95, 3.0756942989795135, 0.0674290098990808, 1.234159795765441, 2.652215262854044, 4.671726597278736, 9.609926454693438
1.95, 3.0721585698344858, 0.0834641255781834, 1.2795064278430996, 2.8125596370238317, 4.343171164536503, 9.519016012245803
2.95, 0.9569019620472599, 0.018022393392374405, 0.4825223288746163, 0.7238826911990716, 1.1768923880060722, 3.957645278177699
3.95, 0.6841040160975449, 0.026009899196783783, 0.34034735519967996, 0.5155018628978456, 0.8469898915101559, 2.943186391885281
4.95, 2.330791527598033, 0.02345252227188923, 0.7788902809914051, 1.8842699876389202, 3.731934216542782, 10.035126716681143
5.95, 2.4513791568002206, 0.055775624551918215, 0.985882601323594, 1.6971987652315914, 2.761714823453855, 9.462980710440172
6.95, 2.2996952022934627, 0.05615842420131382, 0.7579975014136233, 1.5383341518658162, 2.6560900139713213, 9.881853223446251
7.95, 6.244116251841416, 0.04102553013934165, 2.418847603237105, 5.268661730248487, 8.788697801813365, 21.167806151012005


==> Figures/DE/data/with_diag/de_patches_3-analytic.csv <==
1.2, 3.4355847169508418, 0.06348656495895318, 1.5553519580742454, 2.851407955438384, 4.6680436322895975, 10.130839863542473
2.2, 3.4746461463165006, 0.07347872203895074, 1.6016815436823058, 2.9879522103911933, 4.967517544160523, 10.210141604123029
3.2, 1.426737709897589, 0.06898664165917821, 0.704396611173567, 1.0939552065095894, 1.7919517333326656, 5.6060016832441795
4.2, 1.159807752933184, 0.06373772339852386, 0.5378802185202569, 0.8936997748410661, 1.401554488296707, 4.662756973401593
5.2, 2.063060166177, 0.03080867433577849, 0.6116898314319512, 1.6842561890055638, 3.30777331423756, 9.651766083643238
6.2, 2.7874531683549826, 0.026075147138035357, 1.1254445493402088, 2.0074781750609283, 3.073949429749201, 10.190463291666942
7.2, 2.473144655971919, 0.03807863905565887, 0.7847481360524171, 1.6519736159956466, 3.171894404129171, 11.282852553779852
8.2, 6.386192705111542, 0.03023456153684084, 2.361040140948857, 5.3363034274359675, 8.84196726372214, 21.543822644758503


==> Figures/DE/data/with_diag/de_patches_3-norm.csv <==
1.2, 0.5884454716240833, 0.040173119050103935, 0.23481749021595738, 0.4698590316556155, 0.8135669947706068, 2.9726168016686962
2.2, 0.5598946593565848, 0.04750336872631597, 0.23498793321721775, 0.395312646499484, 0.7177556352429388, 2.8600330982827704
3.2, 0.49487138270717246, 0.042807355669319085, 0.2186739703814292, 0.3487535424190344, 0.6160882040976197, 3.352374681276646
4.2, 0.4831699951162736, 0.041313995346517605, 0.2084005884020371, 0.3393686497776078, 0.6069590117273136, 3.510984968657869
5.2, 0.29453534470274856, 0.010070082812583304, 0.08271582408155981, 0.17254744139743727, 0.3190227017772803, 4.802998168490795
6.2, 0.3674166658084919, 0.01800416016023503, 0.1585613347855191, 0.2575844070923211, 0.4316461551919566, 2.9156687130527534
7.2, 0.24967493419366787, 0.006296084021612498, 0.0899007023537721, 0.16258202863455123, 0.31102801918763767, 2.4771387823057287
8.2, 0.27962153776796644, 0.02940236277868358, 0.12116212328813807, 0.2077773496825909, 0.3797065738616129, 2.0601243835956056


==> Figures/DE/data/with_diag/de_patches_3-tabulated_fit.csv <==
1.15, 3.256358810355942, 0.09692617819200457, 1.4368400916343957, 2.7036676852595014, 4.516931477557609, 9.722153901996755
2.15, 3.2594057689620293, 0.048777910844776805, 1.487975676990813, 2.8235784996421147, 4.812884330440964, 9.47883788486176
3.15, 1.2108506030093482, 0.12619354324053952, 0.5867128803112863, 0.9173211591225235, 1.4864321852563986, 4.7099452264214525
4.15, 0.9611738611327826, 0.11122013654192497, 0.44893159803796706, 0.7452691884635405, 1.184687997729561, 3.7886038667339816
5.15, 2.3239930895580896, 0.03835618837178663, 0.6992167552366053, 1.8226479310021755, 3.65308190763809, 11.022155561879654
6.15, 2.6148292170037317, 0.07061919550799209, 1.1553047319503824, 1.7367805912895204, 2.816448043681442, 9.62405844486082
7.15, 2.325889841398932, 0.03621601122502677, 0.6938085772531004, 1.5847269200547498, 2.606806103822202, 11.261000741637613
8.15, 6.265986894323071, 0.014198064192463862, 2.3882024700588715, 5.320954374932822, 8.76432600063682, 21.543103736641783


==> Figures/DE/data/with_diag/de_patches_3-tabulated_measured.csv <==
1.1, 3.0756942989795135, 0.0674290098990808, 1.234159795765441, 2.652215262854044, 4.671726597278736, 9.609926454693438
2.1, 3.0721585698344858, 0.0834641255781834, 1.2795064278430996, 2.8125596370238317, 4.343171164536503, 9.519016012245803
3.1, 0.9569019620472599, 0.018022393392374405, 0.4825223288746163, 0.7238826911990716, 1.1768923880060722, 3.957645278177699
4.1, 0.6841040160975449, 0.026009899196783783, 0.34034735519967996, 0.5155018628978456, 0.8469898915101559, 2.943186391885281
5.1, 2.330791527598033, 0.02345252227188923, 0.7788902809914051, 1.8842699876389202, 3.731934216542782, 10.035126716681143
6.1, 2.4513791568002206, 0.055775624551918215, 0.985882601323594, 1.6971987652315914, 2.761714823453855, 9.462980710440172
7.1, 2.2996952022934627, 0.05615842420131382, 0.7579975014136233, 1.5383341518658162, 2.6560900139713213, 9.881853223446251
8.1, 6.244116251841416, 0.04102553013934165, 2.418847603237105, 5.268661730248487, 8.788697801813365, 21.167806151012005


==> Figures/GaussianCMF/data/cmf_cie.csv <==
3.000000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.010000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.020000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.030000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.040000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.050000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.060000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.070000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.080000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.090000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.100000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.110000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.120000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.130000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.140000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.150000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.160000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.170000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.180000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.190000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.200000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.210000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.220000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.230000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.240000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.250000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.260000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.270000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.280000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.290000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.300000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.310000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.320000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.330000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.340000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.350000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.360000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.370000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.380000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.390000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.400000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.410000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.420000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.430000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.440000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.450000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.460000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.470000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.480000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.490000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.500000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.510000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.520000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.530000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.540000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.550000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.560000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.570000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.580000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.590000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.600000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.610000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.620000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.630000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.640000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.650000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.660000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.670000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.680000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.690000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.700000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.710000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.720000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.730000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.740000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.750000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.760000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.770000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.780000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.790000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.800000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.810000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.820000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.830000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.840000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.850000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.860000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.870000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.880000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.890000000000000000e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.900000000000000000e+02,3.769647000000000102e-03,4.146161000000000096e-04,1.847259999999999874e-02
3.910000000000000000e+02,4.532416000000000049e-03,5.028333000000000498e-04,2.221100999999999978e-02
3.920000000000000000e+02,5.446552999999999811e-03,6.084991000000000098e-04,2.669819000000000012e-02
3.930000000000000000e+02,6.538867999999999764e-03,7.344435999999999760e-04,3.206936999999999982e-02
3.940000000000000000e+02,7.839699000000000320e-03,8.837388999999999965e-04,3.847832000000000335e-02
3.950000000000000000e+02,9.382967000000000737e-03,1.059646000000000025e-03,4.609784000000000104e-02
3.960000000000000000e+02,1.120608000000000021e-02,1.265531999999999985e-03,5.511952999999999991e-02
3.970000000000000000e+02,1.334964999999999936e-02,1.504752999999999950e-03,6.575256999999999630e-02
3.980000000000000000e+02,1.585690000000000016e-02,1.780492999999999963e-03,7.822112999999999983e-02
3.990000000000000000e+02,1.877285999999999885e-02,2.095571999999999973e-03,9.276012999999999620e-02
4.000000000000000000e+02,2.214301999999999937e-02,2.452193999999999988e-03,1.096089999999999981e-01
4.010000000000000000e+02,2.601285000000000056e-02,2.852215999999999866e-03,1.290077000000000029e-01
4.020000000000000000e+02,3.043036000000000005e-02,3.299115000000000034e-03,1.512046999999999974e-01
4.030000000000000000e+02,3.544325000000000253e-02,3.797466000000000209e-03,1.764440999999999926e-01
4.040000000000000000e+02,4.109639999999999821e-02,4.352767999999999915e-03,2.049516999999999867e-01
4.050000000000000000e+02,4.742985999999999730e-02,4.971716999999999630e-03,2.369246000000000130e-01
4.060000000000000000e+02,5.447393999999999847e-02,5.661013999999999803e-03,2.725122999999999851e-01
4.070000000000000000e+02,6.223611999999999894e-02,6.421615000000000309e-03,3.117820000000000036e-01
4.080000000000000000e+02,7.070047999999999611e-02,7.250312000000000076e-03,3.547063999999999773e-01
4.090000000000000000e+02,7.982512999999999415e-02,8.140173000000000547e-03,4.011472999999999844e-01
4.100000000000000000e+02,8.953803000000000456e-02,9.079860000000000361e-03,4.508368999999999849e-01
4.110000000000000000e+02,9.974848000000000048e-02,1.005608000000000023e-02,5.034163999999999861e-01
4.120000000000000000e+02,1.104018999999999973e-01,1.106455999999999933e-02,5.586360999999999688e-01
4.130000000000000000e+02,1.214565999999999979e-01,1.210521999999999987e-02,6.162733999999999712e-01
4.140000000000000000e+02,1.328740999999999950e-01,1.318013999999999991e-02,6.760981999999999825e-01
4.150000000000000000e+02,1.446214000000000111e-01,1.429377000000000078e-02,7.378822000000000436e-01
4.160000000000000000e+02,1.566468000000000027e-01,1.545003999999999995e-02,8.013019000000000114e-01
4.170000000000000000e+02,1.687900999999999985e-01,1.664093000000000169e-02,8.655572999999999739e-01
4.180000000000000000e+02,1.808327999999999880e-01,1.785302000000000069e-02,9.295790999999999915e-01
4.190000000000000000e+02,1.925215999999999872e-01,1.907017999999999908e-02,9.921292999999999918e-01
4.200000000000000000e+02,2.035729000000000011e-01,2.027369000000000046e-02,1.051820999999999895e+00
4.210000000000000000e+02,2.137531000000000014e-01,2.144804999999999975e-02,1.107509000000000077e+00
4.220000000000000000e+02,2.231347999999999943e-01,2.260041000000000133e-02,1.159526999999999974e+00
4.230000000000000000e+02,2.319245000000000057e-01,2.374789000000000067e-02,1.208868999999999971e+00
4.240000000000000000e+02,2.403891999999999973e-01,2.491246999999999906e-02,1.256834000000000007e+00
4.250000000000000000e+02,2.488522999999999985e-01,2.612106000000000150e-02,1.305007999999999946e+00
4.260000000000000000e+02,2.575895999999999741e-01,2.739923000000000011e-02,1.354757999999999907e+00
4.270000000000000000e+02,2.664990999999999888e-01,2.874992999999999993e-02,1.405594000000000010e+00
4.280000000000000000e+02,2.753532000000000202e-01,3.016908999999999910e-02,1.456414000000000097e+00
4.290000000000000000e+02,2.838920999999999806e-01,3.165144999999999764e-02,1.505959999999999965e+00
4.300000000000000000e+02,2.918245999999999896e-01,3.319037999999999849e-02,1.552826000000000040e+00
4.310000000000000000e+02,2.989200000000000190e-01,3.477911999999999670e-02,1.595901999999999932e+00
4.320000000000000000e+02,3.052992999999999957e-01,3.641495000000000148e-02,1.635768000000000111e+00
4.330000000000000000e+02,3.112031000000000103e-01,3.809569000000000150e-02,1.673572999999999977e+00
4.340000000000000000e+02,3.169046999999999836e-01,3.981843000000000188e-02,1.710604000000000013e+00
4.350000000000000000e+02,3.227087000000000150e-01,4.157940000000000247e-02,1.748280000000000056e+00
4.360000000000000000e+02,3.288193999999999839e-01,4.337098000000000342e-02,1.787503999999999982e+00
4.370000000000000000e+02,3.349242000000000052e-01,4.517179999999999807e-02,1.826608999999999927e+00
4.380000000000000000e+02,3.405451999999999924e-01,4.695420000000000149e-02,1.863107999999999986e+00
4.390000000000000000e+02,3.451687999999999978e-01,4.868717999999999657e-02,1.894331999999999905e+00
4.400000000000000000e+02,3.482553999999999927e-01,5.033656999999999715e-02,1.917478999999999933e+00
4.410000000000000000e+02,3.494152999999999842e-01,5.187611000000000305e-02,1.930528999999999940e+00
4.420000000000000000e+02,3.489074999999999815e-01,5.332217999999999680e-02,1.934819000000000067e+00
4.430000000000000000e+02,3.471745999999999999e-01,5.470603000000000271e-02,1.932649999999999979e+00
4.440000000000000000e+02,3.446704999999999908e-01,5.606334999999999791e-02,1.926395000000000080e+00
4.450000000000000000e+02,3.418482999999999938e-01,5.743393000000000109e-02,1.918436999999999948e+00
4.460000000000000000e+02,3.390239999999999920e-01,5.885106999999999838e-02,1.910430000000000073e+00
4.470000000000000000e+02,3.359925999999999746e-01,6.030809000000000170e-02,1.901224000000000025e+00
4.480000000000000000e+02,3.324275999999999898e-01,6.178643999999999803e-02,1.889000000000000012e+00
4.490000000000000000e+02,3.280157000000000211e-01,6.326569999999999416e-02,1.871995999999999993e+00
4.500000000000000000e+02,3.224637000000000198e-01,6.472352000000000660e-02,1.848545000000000105e+00
4.510000000000000000e+02,3.156224999999999725e-01,6.614749000000000323e-02,1.817792000000000074e+00
4.520000000000000000e+02,3.078200999999999854e-01,6.757256000000000373e-02,1.781627000000000072e+00
4.530000000000000000e+02,2.994770999999999961e-01,6.904928000000000454e-02,1.742513999999999896e+00
4.540000000000000000e+02,2.909776000000000029e-01,7.063279999999999559e-02,1.702749000000000068e+00
4.550000000000000000e+02,2.826645999999999881e-01,7.238339000000000578e-02,1.664439000000000002e+00
4.560000000000000000e+02,2.747961999999999905e-01,7.435959999999999792e-02,1.629207000000000072e+00
4.570000000000000000e+02,2.674311999999999800e-01,7.659383000000000163e-02,1.597359999999999891e+00
4.580000000000000000e+02,2.605847000000000024e-01,7.911435999999999469e-02,1.568896000000000068e+00
4.590000000000000000e+02,2.542749000000000259e-01,8.195344999999999713e-02,1.543822999999999945e+00
4.600000000000000000e+02,2.485254000000000074e-01,8.514816000000000051e-02,1.522156999999999982e+00
4.610000000000000000e+02,2.433038999999999896e-01,8.872657000000000460e-02,1.503611000000000031e+00
4.620000000000000000e+02,2.383414000000000088e-01,9.266008000000000577e-02,1.486672999999999911e+00
4.630000000000000000e+02,2.333253000000000132e-01,9.689723000000000086e-02,1.469594999999999985e+00
4.640000000000000000e+02,2.279618999999999951e-01,1.013745999999999953e-01,1.450709000000000026e+00
4.650000000000000000e+02,2.219781000000000115e-01,1.060144999999999976e-01,1.428439999999999932e+00
4.660000000000000000e+02,2.151734999999999898e-01,1.107376999999999945e-01,1.401586999999999916e+00
4.670000000000000000e+02,2.075618999999999936e-01,1.155111000000000054e-01,1.370093999999999923e+00
4.680000000000000000e+02,1.992182999999999871e-01,1.203121999999999941e-01,1.334219999999999962e+00
4.690000000000000000e+02,1.902290000000000092e-01,1.251161000000000079e-01,1.294275000000000064e+00
4.700000000000000000e+02,1.806905000000000039e-01,1.298957000000000028e-01,1.250609999999999999e+00
4.710000000000000000e+02,1.707153999999999894e-01,1.346298999999999968e-01,1.203696000000000099e+00
4.720000000000000000e+02,1.604471000000000092e-01,1.393309000000000075e-01,1.154315999999999898e+00
4.730000000000000000e+02,1.500244000000000022e-01,1.440234999999999987e-01,1.103283999999999931e+00
4.740000000000000000e+02,1.395704999999999862e-01,1.487372000000000138e-01,1.051347000000000032e+00
4.750000000000000000e+02,1.291920000000000013e-01,1.535065999999999931e-01,9.991788999999999810e-01
4.760000000000000000e+02,1.189859000000000055e-01,1.583643999999999885e-01,9.473958000000000101e-01
4.770000000000000000e+02,1.090615000000000057e-01,1.633198999999999901e-01,8.966222000000000358e-01
4.780000000000000000e+02,9.951424000000000381e-02,1.683761000000000008e-01,8.473981000000000430e-01
4.790000000000000000e+02,9.041849999999999887e-02,1.735365000000000102e-01,8.001576000000000244e-01
4.800000000000000000e+02,8.182894999999999752e-02,1.788048000000000137e-01,7.552379000000000175e-01
4.810000000000000000e+02,7.376816999999999402e-02,1.841819000000000095e-01,7.127879000000000298e-01
4.820000000000000000e+02,6.619477000000000000e-02,1.896558999999999884e-01,6.725198000000000009e-01
4.830000000000000000e+02,5.906379999999999963e-02,1.952100999999999975e-01,6.340976000000000390e-01
4.840000000000000000e+02,5.234242000000000061e-02,2.008259000000000016e-01,5.972433000000000325e-01
4.850000000000000000e+02,4.600864999999999816e-02,2.064827999999999941e-01,5.617313000000000445e-01
4.860000000000000000e+02,4.006153999999999965e-02,2.121825999999999990e-01,5.274921000000000193e-01
4.870000000000000000e+02,3.454373000000000166e-02,2.180278999999999967e-01,4.948809000000000125e-01
4.880000000000000000e+02,2.949090999999999865e-02,2.241586000000000134e-01,4.642586000000000213e-01
4.890000000000000000e+02,2.492139999999999980e-02,2.307301999999999964e-01,4.358840999999999966e-01
4.900000000000000000e+02,2.083981000000000028e-02,2.379159999999999886e-01,4.099312999999999985e-01
4.910000000000000000e+02,1.723591000000000012e-02,2.458705999999999947e-01,3.864260999999999946e-01
4.920000000000000000e+02,1.407923999999999981e-02,2.546023000000000036e-01,3.650566000000000089e-01
4.930000000000000000e+02,1.134515999999999997e-02,2.640759999999999774e-01,3.454811999999999883e-01
4.940000000000000000e+02,9.019657999999999842e-03,2.742490000000000205e-01,3.274095000000000200e-01
4.950000000000000000e+02,7.097731000000000352e-03,2.850679999999999881e-01,3.105938999999999783e-01
4.960000000000000000e+02,5.571144999999999570e-03,2.964837000000000167e-01,2.948102000000000222e-01
4.970000000000000000e+02,4.394565999999999924e-03,3.085010000000000252e-01,2.798193999999999959e-01
4.980000000000000000e+02,3.516303000000000137e-03,3.211393000000000164e-01,2.654099999999999793e-01
4.990000000000000000e+02,2.887638000000000097e-03,3.344174999999999787e-01,2.514083999999999763e-01
5.000000000000000000e+02,2.461587999999999797e-03,3.483535999999999855e-01,2.376753000000000060e-01
5.010000000000000000e+02,2.206347999999999903e-03,3.629601000000000077e-01,2.241210999999999898e-01
5.020000000000000000e+02,2.149559000000000105e-03,3.782274999999999943e-01,2.107484000000000024e-01
5.030000000000000000e+02,2.337090999999999908e-03,3.941358999999999835e-01,1.975839000000000067e-01
5.040000000000000000e+02,2.818931000000000214e-03,4.106581999999999733e-01,1.846573999999999993e-01
5.050000000000000000e+02,3.649177999999999884e-03,4.277595000000000147e-01,1.720018000000000102e-01
5.060000000000000000e+02,4.891358999999999638e-03,4.453992999999999980e-01,1.596917999999999949e-01
5.070000000000000000e+02,6.629363999999999570e-03,4.635395999999999961e-01,1.479415000000000036e-01
5.080000000000000000e+02,8.942902000000000837e-03,4.821375999999999995e-01,1.369428000000000034e-01
5.090000000000000000e+02,1.190223999999999970e-02,5.011430000000000051e-01,1.268278999999999934e-01
5.100000000000000000e+02,1.556988999999999942e-02,5.204971999999999932e-01,1.176795999999999953e-01
5.110000000000000000e+02,1.997668000000000013e-02,5.401386999999999716e-01,1.094969999999999971e-01
5.120000000000000000e+02,2.504697999999999994e-02,5.600207999999999853e-01,1.020942999999999989e-01
5.130000000000000000e+02,3.067529999999999910e-02,5.800971999999999795e-01,9.527992999999999879e-02
5.140000000000000000e+02,3.674999000000000321e-02,6.003171999999999953e-01,8.890075000000000061e-02
5.150000000000000000e+02,4.315171000000000284e-02,6.206255999999999995e-01,8.283548000000000300e-02
5.160000000000000000e+02,4.978583999999999787e-02,6.409397999999999485e-01,7.700982000000000660e-02
5.170000000000000000e+02,5.668553999999999954e-02,6.610772000000000315e-01,7.144000999999999824e-02
5.180000000000000000e+02,6.391650999999999583e-02,6.808134000000000130e-01,6.615435999999999539e-02
5.190000000000000000e+02,7.154351999999999934e-02,6.999043999999999821e-01,6.117199000000000247e-02
5.200000000000000000e+02,7.962916999999999912e-02,7.180889999999999773e-01,5.650407000000000346e-02
5.210000000000000000e+02,8.821473000000000508e-02,7.351592999999999600e-01,5.215121000000000340e-02
5.220000000000000000e+02,9.726978000000000013e-02,7.511820999999999637e-01,4.809565999999999841e-02
5.230000000000000000e+02,1.067503999999999953e-01,7.663143000000000038e-01,4.431720000000000104e-02
5.240000000000000000e+02,1.166192000000000062e-01,7.807351999999999626e-01,4.079734000000000138e-02
5.250000000000000000e+02,1.268468000000000095e-01,7.946448000000000400e-01,3.751912000000000302e-02
5.260000000000000000e+02,1.374060000000000004e-01,8.082074000000000202e-01,3.446845999999999938e-02
5.270000000000000000e+02,1.482470999999999928e-01,8.213816999999999924e-01,3.163764000000000159e-02
5.280000000000000000e+02,1.593075999999999937e-01,8.340701000000000365e-01,2.901901000000000133e-02
5.290000000000000000e+02,1.705181000000000058e-01,8.461710999999999538e-01,2.660364000000000131e-02
5.300000000000000000e+02,1.818026000000000086e-01,8.575798999999999506e-01,2.438163999999999956e-02
5.310000000000000000e+02,1.931090000000000029e-01,8.682408000000000348e-01,2.234097000000000166e-02
5.320000000000000000e+02,2.045085000000000097e-01,8.783060999999999785e-01,2.046415000000000040e-02
5.330000000000000000e+02,2.161165999999999920e-01,8.879907000000000217e-01,1.873456000000000080e-02
5.340000000000000000e+02,2.280649999999999900e-01,8.975210999999999606e-01,1.713788000000000117e-02
5.350000000000000000e+02,2.405015000000000069e-01,9.071346999999999605e-01,1.566174000000000038e-02
5.360000000000000000e+02,2.535440999999999945e-01,9.169947000000000514e-01,1.429644000000000054e-02
5.370000000000000000e+02,2.671299999999999786e-01,9.269294999999999618e-01,1.303701999999999986e-02
5.380000000000000000e+02,2.811351000000000266e-01,9.366731000000000362e-01,1.187897000000000085e-02
5.390000000000000000e+02,2.954164000000000234e-01,9.459482000000000168e-01,1.081725000000000048e-02
5.400000000000000000e+02,3.098117000000000232e-01,9.544675000000000242e-01,9.846469999999999528e-03
5.410000000000000000e+02,3.241678000000000059e-01,9.619834000000000440e-01,8.960687000000000166e-03
5.420000000000000000e+02,3.384319000000000077e-01,9.684390000000000498e-01,8.152810999999999392e-03
5.430000000000000000e+02,3.525786000000000198e-01,9.738288999999999973e-01,7.416024999999999701e-03
5.440000000000000000e+02,3.665839000000000181e-01,9.781518999999999631e-01,6.744115000000000179e-03
5.450000000000000000e+02,3.804243999999999959e-01,9.814106000000000218e-01,6.131420999999999746e-03
5.460000000000000000e+02,3.940988000000000269e-01,9.836669000000000107e-01,5.572777999999999586e-03
5.470000000000000000e+02,4.076971999999999818e-01,9.852081000000000310e-01,5.063462999999999818e-03
5.480000000000000000e+02,4.213484000000000118e-01,9.863813000000000164e-01,4.599169000000000174e-03
5.490000000000000000e+02,4.352002999999999844e-01,9.875357000000000163e-01,4.175970999999999676e-03
5.500000000000000000e+02,4.494206000000000034e-01,9.890227999999999797e-01,3.790290999999999886e-03
5.510000000000000000e+02,4.641616000000000075e-01,9.910811000000000481e-01,3.438951999999999894e-03
5.520000000000000000e+02,4.794395000000000184e-01,9.934912999999999661e-01,3.119340999999999867e-03
5.530000000000000000e+02,4.952179999999999915e-01,9.959171999999999469e-01,2.829037999999999865e-03
5.540000000000000000e+02,5.114395000000000469e-01,9.980204999999999771e-01,2.565721999999999881e-03
5.550000000000000000e+02,5.280232999999999732e-01,9.994608000000000381e-01,2.327186000000000185e-03
5.560000000000000000e+02,5.448695999999999540e-01,9.999930000000000208e-01,2.111280000000000101e-03
5.570000000000000000e+02,5.618897999999999948e-01,9.997557000000000249e-01,1.915765999999999953e-03
5.580000000000000000e+02,5.790136999999999645e-01,9.989839000000000357e-01,1.738589000000000020e-03
5.590000000000000000e+02,5.961881999999999460e-01,9.979122999999999744e-01,1.577920000000000017e-03
5.600000000000000000e+02,6.133783999999999903e-01,9.967736999999999847e-01,1.432127999999999960e-03
5.610000000000000000e+02,6.305897000000000308e-01,9.957356000000000540e-01,1.299781000000000070e-03
5.620000000000000000e+02,6.479222999999999510e-01,9.947114999999999707e-01,1.179666999999999912e-03
5.630000000000000000e+02,6.654866000000000392e-01,9.935534000000000310e-01,1.070694000000000073e-03
5.640000000000000000e+02,6.833782000000000467e-01,9.921155999999999864e-01,9.718622999999999802e-04
5.650000000000000000e+02,7.016774000000000067e-01,9.902549000000000490e-01,8.822530999999999776e-04
5.660000000000000000e+02,7.204110000000000236e-01,9.878595999999999488e-01,8.010231000000000252e-04
5.670000000000000000e+02,7.394494999999999818e-01,9.849324000000000412e-01,7.273883999999999558e-04
5.680000000000000000e+02,7.586285000000000389e-01,9.815036000000000316e-01,6.606347000000000261e-04
5.690000000000000000e+02,7.777884999999999938e-01,9.776034999999999586e-01,6.001145999999999954e-04
5.700000000000000000e+02,7.967750000000000110e-01,9.732610999999999901e-01,5.452416000000000077e-04
5.710000000000000000e+02,8.154529999999999834e-01,9.684764000000000150e-01,4.954847000000000504e-04
5.720000000000000000e+02,8.337388999999999495e-01,9.631368999999999625e-01,4.503641999999999867e-04
5.730000000000000000e+02,8.515492999999999535e-01,9.571062000000000181e-01,4.094454999999999883e-04
5.740000000000000000e+02,8.687861999999999529e-01,9.502540000000000431e-01,3.723344999999999975e-04
5.750000000000000000e+02,8.853375999999999468e-01,9.424569000000000418e-01,3.386738999999999830e-04
5.760000000000000000e+02,9.011588000000000376e-01,9.336896999999999558e-01,3.081396000000000135e-04
5.770000000000000000e+02,9.165278000000000036e-01,9.242892999999999804e-01,2.804370000000000257e-04
5.780000000000000000e+02,9.318244999999999445e-01,9.146706999999999477e-01,2.552995999999999976e-04
5.790000000000000000e+02,9.474523999999999724e-01,9.052333000000000185e-01,2.324859000000000029e-04
5.800000000000000000e+02,9.638387999999999955e-01,8.963613000000000275e-01,2.117772000000000025e-04
5.810000000000000000e+02,9.812596000000000096e-01,8.883069000000000104e-01,1.929757999999999897e-04
5.820000000000000000e+02,9.992952999999999975e-01,8.808462000000000236e-01,1.759023999999999983e-04
5.830000000000000000e+02,1.017343000000000108e+00,8.736445000000000460e-01,1.603947000000000044e-04
5.840000000000000000e+02,1.034790000000000099e+00,8.663754999999999651e-01,1.463059000000000115e-04
5.850000000000000000e+02,1.051010999999999918e+00,8.587202999999999919e-01,1.335030999999999924e-04
5.860000000000000000e+02,1.065522000000000080e+00,8.504294999999999494e-01,1.218660000000000018e-04
5.870000000000000000e+02,1.078421000000000074e+00,8.415046999999999944e-01,1.112856999999999974e-04
5.880000000000000000e+02,1.089944000000000024e+00,8.320108999999999977e-01,1.016634000000000065e-04
5.890000000000000000e+02,1.100319999999999965e+00,8.220153999999999517e-01,9.291003000000000532e-05
5.900000000000000000e+02,1.109766999999999948e+00,8.115868000000000526e-01,8.494467999999999865e-05
5.910000000000000000e+02,1.118438000000000043e+00,8.007874000000000381e-01,7.769424999999999563e-05
5.920000000000000000e+02,1.126265999999999989e+00,7.896514999999999507e-01,7.109246999999999529e-05
5.930000000000000000e+02,1.133137999999999979e+00,7.782052999999999887e-01,6.507936000000000298e-05
5.940000000000000000e+02,1.138951999999999964e+00,7.664733000000000240e-01,5.960061000000000059e-05
5.950000000000000000e+02,1.143620000000000081e+00,7.544785000000000519e-01,5.460705999999999823e-05
5.960000000000000000e+02,1.147094999999999976e+00,7.422473000000000543e-01,5.005416999999999717e-05
5.970000000000000000e+02,1.149464000000000041e+00,7.298229000000000521e-01,4.590156999999999901e-05
5.980000000000000000e+02,1.150838000000000028e+00,7.172524999999999595e-01,4.211267999999999945e-05
5.990000000000000000e+02,1.151326000000000072e+00,7.045818000000000358e-01,3.865436999999999834e-05
6.000000000000000000e+02,1.151032999999999973e+00,6.918552999999999509e-01,3.549661000000000233e-05
6.010000000000000000e+02,1.150001999999999969e+00,6.791009000000000073e-01,3.261219999999999923e-05
6.020000000000000000e+02,1.148060999999999998e+00,6.662846000000000046e-01,2.997642999999999854e-05
6.030000000000000000e+02,1.144997999999999960e+00,6.533594999999999819e-01,2.756693000000000069e-05
6.040000000000000000e+02,1.140622000000000025e+00,6.402807000000000359e-01,2.536339000000000112e-05
6.050000000000000000e+02,1.134757000000000016e+00,6.270065999999999695e-01,2.334738000000000143e-05
6.060000000000000000e+02,1.127297999999999911e+00,6.135148000000000268e-01,2.150220999999999957e-05
6.070000000000000000e+02,1.118341999999999947e+00,5.998493999999999771e-01,1.981267999999999951e-05
6.080000000000000000e+02,1.108033000000000046e+00,5.860682000000000391e-01,1.826499999999999877e-05
6.090000000000000000e+02,1.096514999999999906e+00,5.722260999999999598e-01,1.684667000000000044e-05
6.100000000000000000e+02,1.083928000000000003e+00,5.583746000000000542e-01,1.554631000000000125e-05
6.110000000000000000e+02,1.070386999999999977e+00,5.445535000000000236e-01,1.435359999999999925e-05
6.120000000000000000e+02,1.055933999999999928e+00,5.307673000000000529e-01,1.325914999999999993e-05
6.130000000000000000e+02,1.040591999999999961e+00,5.170129999999999448e-01,1.225442999999999949e-05
6.140000000000000000e+02,1.024385000000000101e+00,5.032889000000000390e-01,1.133168999999999958e-05
6.150000000000000000e+02,1.007344000000000017e+00,4.895950000000000024e-01,1.048386999999999929e-05
6.160000000000000000e+02,9.895268000000000397e-01,4.759441999999999839e-01,0.000000000000000000e+00
6.170000000000000000e+02,9.711212999999999651e-01,4.623958000000000235e-01,0.000000000000000000e+00
6.180000000000000000e+02,9.523257000000000527e-01,4.490154000000000090e-01,0.000000000000000000e+00
6.190000000000000000e+02,9.333247999999999545e-01,4.358621999999999774e-01,0.000000000000000000e+00
6.200000000000000000e+02,9.142877000000000365e-01,4.229897000000000240e-01,0.000000000000000000e+00
6.210000000000000000e+02,8.952797999999999590e-01,4.104151999999999800e-01,0.000000000000000000e+00
6.220000000000000000e+02,8.760156999999999528e-01,3.980355999999999894e-01,0.000000000000000000e+00
6.230000000000000000e+02,8.561606999999999967e-01,3.857300000000000173e-01,0.000000000000000000e+00
6.240000000000000000e+02,8.354234999999999856e-01,3.733907000000000198e-01,0.000000000000000000e+00
6.250000000000000000e+02,8.135565000000000158e-01,3.609244999999999814e-01,0.000000000000000000e+00
6.260000000000000000e+02,7.904565000000000063e-01,3.482859999999999845e-01,0.000000000000000000e+00
6.270000000000000000e+02,7.664364000000000177e-01,3.355701999999999852e-01,0.000000000000000000e+00
6.280000000000000000e+02,7.418776999999999733e-01,3.228963000000000250e-01,0.000000000000000000e+00
6.290000000000000000e+02,7.171218999999999788e-01,3.103703999999999907e-01,0.000000000000000000e+00
6.300000000000000000e+02,6.924717000000000233e-01,2.980864999999999765e-01,0.000000000000000000e+00
6.310000000000000000e+02,6.681599999999999762e-01,2.861159999999999815e-01,0.000000000000000000e+00
6.320000000000000000e+02,6.442696999999999452e-01,2.744822000000000095e-01,0.000000000000000000e+00
6.330000000000000000e+02,6.208449999999999802e-01,2.631953000000000209e-01,0.000000000000000000e+00
6.340000000000000000e+02,5.979242999999999642e-01,2.522628000000000092e-01,0.000000000000000000e+00
6.350000000000000000e+02,5.755409999999999693e-01,2.416901999999999939e-01,0.000000000000000000e+00
6.360000000000000000e+02,5.537296000000000440e-01,2.314808999999999894e-01,0.000000000000000000e+00
6.370000000000000000e+02,5.325412000000000479e-01,2.216377999999999959e-01,0.000000000000000000e+00
6.380000000000000000e+02,5.120217999999999714e-01,2.121621999999999952e-01,0.000000000000000000e+00
6.390000000000000000e+02,4.922070000000000056e-01,2.030541999999999903e-01,0.000000000000000000e+00
6.400000000000000000e+02,4.731223999999999985e-01,1.943123999999999962e-01,0.000000000000000000e+00
6.410000000000000000e+02,4.547417000000000264e-01,1.859226999999999963e-01,0.000000000000000000e+00
6.420000000000000000e+02,4.368718999999999797e-01,1.778273999999999966e-01,0.000000000000000000e+00
6.430000000000000000e+02,4.193121000000000209e-01,1.699653999999999887e-01,0.000000000000000000e+00
6.440000000000000000e+02,4.018979999999999775e-01,1.622840999999999867e-01,0.000000000000000000e+00
6.450000000000000000e+02,3.844986000000000237e-01,1.547397000000000078e-01,0.000000000000000000e+00
6.460000000000000000e+02,3.670591999999999744e-01,1.473080999999999974e-01,0.000000000000000000e+00
6.470000000000000000e+02,3.497166999999999915e-01,1.400168999999999997e-01,0.000000000000000000e+00
6.480000000000000000e+02,3.326304999999999956e-01,1.329013000000000000e-01,0.000000000000000000e+00
6.490000000000000000e+02,3.159340999999999955e-01,1.259913000000000005e-01,0.000000000000000000e+00
6.500000000000000000e+02,2.997373999999999872e-01,1.193120000000000014e-01,0.000000000000000000e+00
6.510000000000000000e+02,2.841189000000000076e-01,1.128819999999999962e-01,0.000000000000000000e+00
6.520000000000000000e+02,2.691052999999999917e-01,1.067112999999999950e-01,0.000000000000000000e+00
6.530000000000000000e+02,2.547076999999999813e-01,1.008051999999999976e-01,0.000000000000000000e+00
6.540000000000000000e+02,2.409319000000000044e-01,9.516652999999999918e-02,0.000000000000000000e+00
6.550000000000000000e+02,2.277791999999999872e-01,8.979594000000000464e-02,0.000000000000000000e+00
6.560000000000000000e+02,2.152430999999999928e-01,8.469044000000000572e-02,0.000000000000000000e+00
6.570000000000000000e+02,2.033010000000000095e-01,7.984009000000000245e-02,0.000000000000000000e+00
6.580000000000000000e+02,1.919276000000000038e-01,7.523372000000000392e-02,0.000000000000000000e+00
6.590000000000000000e+02,1.810987000000000013e-01,7.086061000000000443e-02,0.000000000000000000e+00
6.600000000000000000e+02,1.707914000000000099e-01,6.671045000000000447e-02,0.000000000000000000e+00
6.610000000000000000e+02,1.609841999999999940e-01,6.277359999999999884e-02,0.000000000000000000e+00
6.620000000000000000e+02,1.516577000000000064e-01,5.904178999999999677e-02,0.000000000000000000e+00
6.630000000000000000e+02,1.427935999999999928e-01,5.550702999999999887e-02,0.000000000000000000e+00
6.640000000000000000e+02,1.343737000000000126e-01,5.216139000000000192e-02,0.000000000000000000e+00
6.650000000000000000e+02,1.263807999999999876e-01,4.899698999999999721e-02,0.000000000000000000e+00
6.660000000000000000e+02,1.187978999999999979e-01,4.600578000000000306e-02,0.000000000000000000e+00
6.670000000000000000e+02,1.116087999999999941e-01,4.317884999999999779e-02,0.000000000000000000e+00
6.680000000000000000e+02,1.047975000000000018e-01,4.050755000000000328e-02,0.000000000000000000e+00
6.690000000000000000e+02,9.834835000000000105e-02,3.798375999999999836e-02,0.000000000000000000e+00
6.700000000000000000e+02,9.224596999999999658e-02,3.559981999999999730e-02,0.000000000000000000e+00
6.710000000000000000e+02,8.647506000000000637e-02,3.334855999999999931e-02,0.000000000000000000e+00
6.720000000000000000e+02,8.101985999999999910e-02,3.122331999999999885e-02,0.000000000000000000e+00
6.730000000000000000e+02,7.586513999999999758e-02,2.921779999999999863e-02,0.000000000000000000e+00
6.740000000000000000e+02,7.099632999999999639e-02,2.732601000000000127e-02,0.000000000000000000e+00
6.750000000000000000e+02,6.639960000000000306e-02,2.554222999999999910e-02,0.000000000000000000e+00
6.760000000000000000e+02,6.206224999999999936e-02,2.386121000000000075e-02,0.000000000000000000e+00
6.770000000000000000e+02,5.797408999999999896e-02,2.227859000000000089e-02,0.000000000000000000e+00
6.780000000000000000e+02,5.412532999999999928e-02,2.079020000000000173e-02,0.000000000000000000e+00
6.790000000000000000e+02,5.050600000000000228e-02,1.939184999999999867e-02,0.000000000000000000e+00
6.800000000000000000e+02,4.710605999999999821e-02,1.807939000000000074e-02,0.000000000000000000e+00
6.810000000000000000e+02,4.391410999999999926e-02,1.684816999999999912e-02,0.000000000000000000e+00
6.820000000000000000e+02,4.091410999999999659e-02,1.569187999999999833e-02,0.000000000000000000e+00
6.830000000000000000e+02,3.809067000000000008e-02,1.460445999999999966e-02,0.000000000000000000e+00
6.840000000000000000e+02,3.543033999999999767e-02,1.358061999999999984e-02,0.000000000000000000e+00
6.850000000000000000e+02,3.292138000000000009e-02,1.261573000000000035e-02,0.000000000000000000e+00
6.860000000000000000e+02,3.055671999999999902e-02,1.170696000000000063e-02,0.000000000000000000e+00
6.870000000000000000e+02,2.834145999999999888e-02,1.085608000000000059e-02,0.000000000000000000e+00
6.880000000000000000e+02,2.628033000000000105e-02,1.006476000000000072e-02,0.000000000000000000e+00
6.890000000000000000e+02,2.437465000000000118e-02,9.333376000000000866e-03,0.000000000000000000e+00
6.900000000000000000e+02,2.262306000000000039e-02,8.661283999999999997e-03,0.000000000000000000e+00
6.910000000000000000e+02,2.101934999999999915e-02,8.046048000000000089e-03,0.000000000000000000e+00
6.920000000000000000e+02,1.954646999999999982e-02,7.481129999999999898e-03,0.000000000000000000e+00
6.930000000000000000e+02,1.818726999999999844e-02,6.959986999999999945e-03,0.000000000000000000e+00
6.940000000000000000e+02,1.692727000000000120e-02,6.477069999999999703e-03,0.000000000000000000e+00
6.950000000000000000e+02,1.575417000000000137e-02,6.027677000000000382e-03,0.000000000000000000e+00
6.960000000000000000e+02,1.465853999999999942e-02,5.608168999999999654e-03,0.000000000000000000e+00
6.970000000000000000e+02,1.363571000000000054e-02,5.216690999999999863e-03,0.000000000000000000e+00
6.980000000000000000e+02,1.268205000000000027e-02,4.851784999999999952e-03,0.000000000000000000e+00
6.990000000000000000e+02,1.179393999999999929e-02,4.512007999999999644e-03,0.000000000000000000e+00
7.000000000000000000e+02,1.096777999999999989e-02,4.195940999999999907e-03,0.000000000000000000e+00
7.010000000000000000e+02,1.019963999999999940e-02,3.902057000000000008e-03,0.000000000000000000e+00
7.020000000000000000e+02,9.484317000000000789e-03,3.628371000000000027e-03,0.000000000000000000e+00
7.030000000000000000e+02,8.816851000000000549e-03,3.373005000000000100e-03,0.000000000000000000e+00
7.040000000000000000e+02,8.192921000000000578e-03,3.134314999999999931e-03,0.000000000000000000e+00
7.050000000000000000e+02,7.608750000000000062e-03,2.910863999999999986e-03,0.000000000000000000e+00
7.060000000000000000e+02,7.061391000000000195e-03,2.701527999999999916e-03,0.000000000000000000e+00
7.070000000000000000e+02,6.549509000000000233e-03,2.505795999999999805e-03,0.000000000000000000e+00
7.080000000000000000e+02,6.071970000000000318e-03,2.323230999999999821e-03,0.000000000000000000e+00
7.090000000000000000e+02,5.627476000000000179e-03,2.153332999999999896e-03,0.000000000000000000e+00
7.100000000000000000e+02,5.214607999999999917e-03,1.995556999999999800e-03,0.000000000000000000e+00
7.110000000000000000e+02,4.831847999999999699e-03,1.849315999999999937e-03,0.000000000000000000e+00
7.120000000000000000e+02,4.477578999999999761e-03,1.713976000000000085e-03,0.000000000000000000e+00
7.130000000000000000e+02,4.150166000000000271e-03,1.588898999999999954e-03,0.000000000000000000e+00
7.140000000000000000e+02,3.847988000000000103e-03,1.473453000000000002e-03,0.000000000000000000e+00
7.150000000000000000e+02,3.569451999999999868e-03,1.367022000000000072e-03,0.000000000000000000e+00
7.160000000000000000e+02,3.312857000000000215e-03,1.268954000000000089e-03,0.000000000000000000e+00
7.170000000000000000e+02,3.076021999999999871e-03,1.178421000000000026e-03,0.000000000000000000e+00
7.180000000000000000e+02,2.856894000000000013e-03,1.094644000000000086e-03,0.000000000000000000e+00
7.190000000000000000e+02,2.653681000000000182e-03,1.016942999999999970e-03,0.000000000000000000e+00
7.200000000000000000e+02,2.464820999999999852e-03,9.447268999999999892e-04,0.000000000000000000e+00
7.210000000000000000e+02,2.289059999999999880e-03,8.775171000000000013e-04,0.000000000000000000e+00
7.220000000000000000e+02,2.125694000000000021e-03,8.150438000000000517e-04,0.000000000000000000e+00
7.230000000000000000e+02,1.974121000000000122e-03,7.570755000000000193e-04,0.000000000000000000e+00
7.240000000000000000e+02,1.833722999999999994e-03,7.033754999999999608e-04,0.000000000000000000e+00
7.250000000000000000e+02,1.703876000000000002e-03,6.537049999999999762e-04,0.000000000000000000e+00
7.260000000000000000e+02,1.583903999999999911e-03,6.078048000000000391e-04,0.000000000000000000e+00
7.270000000000000000e+02,1.472938999999999932e-03,5.653435000000000057e-04,0.000000000000000000e+00
7.280000000000000000e+02,1.370151000000000008e-03,5.260046000000000426e-04,0.000000000000000000e+00
7.290000000000000000e+02,1.274802999999999917e-03,4.895061000000000464e-04,0.000000000000000000e+00
7.300000000000000000e+02,1.186238000000000049e-03,4.555970000000000224e-04,0.000000000000000000e+00
7.310000000000000000e+02,1.103870999999999976e-03,4.240547999999999909e-04,0.000000000000000000e+00
7.320000000000000000e+02,1.027193999999999937e-03,3.946859999999999952e-04,0.000000000000000000e+00
7.330000000000000000e+02,9.557492999999999805e-04,3.673177999999999816e-04,0.000000000000000000e+00
7.340000000000000000e+02,8.891262000000000254e-04,3.417941000000000078e-04,0.000000000000000000e+00
7.350000000000000000e+02,8.269535000000000167e-04,3.179737999999999879e-04,0.000000000000000000e+00
7.360000000000000000e+02,7.689351000000000302e-04,2.957440999999999998e-04,0.000000000000000000e+00
7.370000000000000000e+02,7.149425000000000485e-04,2.750558000000000169e-04,0.000000000000000000e+00
7.380000000000000000e+02,6.648589999999999578e-04,2.558640000000000155e-04,0.000000000000000000e+00
7.390000000000000000e+02,6.185420999999999541e-04,2.381142000000000046e-04,0.000000000000000000e+00
7.400000000000000000e+02,5.758303000000000423e-04,2.217444999999999909e-04,0.000000000000000000e+00
7.410000000000000000e+02,5.365046000000000268e-04,2.066710999999999939e-04,0.000000000000000000e+00
7.420000000000000000e+02,5.001842000000000484e-04,1.927474000000000038e-04,0.000000000000000000e+00
7.430000000000000000e+02,4.665005000000000171e-04,1.798314999999999875e-04,0.000000000000000000e+00
7.440000000000000000e+02,4.351385999999999948e-04,1.678023000000000112e-04,0.000000000000000000e+00
7.450000000000000000e+02,4.058302999999999759e-04,1.565566000000000115e-04,0.000000000000000000e+00
7.460000000000000000e+02,3.783732999999999845e-04,1.460168000000000078e-04,0.000000000000000000e+00
7.470000000000000000e+02,3.526892000000000113e-04,1.361535000000000035e-04,0.000000000000000000e+00
7.480000000000000000e+02,3.287198999999999764e-04,1.269451000000000054e-04,0.000000000000000000e+00
7.490000000000000000e+02,3.063998000000000069e-04,1.183670999999999937e-04,0.000000000000000000e+00
7.500000000000000000e+02,2.856577000000000009e-04,1.103927999999999979e-04,0.000000000000000000e+00
7.510000000000000000e+02,2.664108000000000209e-04,1.029908000000000033e-04,0.000000000000000000e+00
7.520000000000000000e+02,2.485462000000000023e-04,9.611836000000000175e-05,0.000000000000000000e+00
7.530000000000000000e+02,2.319529000000000133e-04,8.973323000000000551e-05,0.000000000000000000e+00
7.540000000000000000e+02,2.165299999999999885e-04,8.379693999999999327e-05,0.000000000000000000e+00
7.550000000000000000e+02,2.021853000000000105e-04,7.827442000000000536e-05,0.000000000000000000e+00
7.560000000000000000e+02,1.888337999999999876e-04,7.313312000000000090e-05,0.000000000000000000e+00
7.570000000000000000e+02,1.763935000000000112e-04,6.834142000000000407e-05,0.000000000000000000e+00
7.580000000000000000e+02,1.647894999999999915e-04,6.387034999999999403e-05,0.000000000000000000e+00
7.590000000000000000e+02,1.539541999999999972e-04,5.969389000000000048e-05,0.000000000000000000e+00
7.600000000000000000e+02,1.438269999999999902e-04,5.578861999999999781e-05,0.000000000000000000e+00
7.610000000000000000e+02,1.343572000000000017e-04,5.213509000000000096e-05,0.000000000000000000e+00
7.620000000000000000e+02,1.255140999999999982e-04,4.872178999999999757e-05,0.000000000000000000e+00
7.630000000000000000e+02,1.172705999999999949e-04,4.553845000000000104e-05,0.000000000000000000e+00
7.640000000000000000e+02,1.095982999999999972e-04,4.257442999999999888e-05,0.000000000000000000e+00
7.650000000000000000e+02,1.024685000000000033e-04,3.981884000000000177e-05,0.000000000000000000e+00
7.660000000000000000e+02,9.584715000000000270e-05,3.725877000000000106e-05,0.000000000000000000e+00
7.670000000000000000e+02,8.968315999999999940e-05,3.487466999999999792e-05,0.000000000000000000e+00
7.680000000000000000e+02,8.392733999999999459e-05,3.264764999999999903e-05,0.000000000000000000e+00
7.690000000000000000e+02,7.853708000000000260e-05,3.056140000000000186e-05,0.000000000000000000e+00
7.700000000000000000e+02,7.347551000000000559e-05,2.860175000000000106e-05,0.000000000000000000e+00
7.710000000000000000e+02,6.871575999999999412e-05,2.675840999999999848e-05,0.000000000000000000e+00
7.720000000000000000e+02,6.425256999999999323e-05,2.502943000000000000e-05,0.000000000000000000e+00
7.730000000000000000e+02,6.008292000000000174e-05,2.341373000000000122e-05,0.000000000000000000e+00
7.740000000000000000e+02,5.620097999999999804e-05,2.190913999999999942e-05,0.000000000000000000e+00
7.750000000000000000e+02,5.259870000000000176e-05,2.051259000000000006e-05,0.000000000000000000e+00
7.760000000000000000e+02,4.926278999999999798e-05,1.921902000000000153e-05,0.000000000000000000e+00
7.770000000000000000e+02,4.616623000000000065e-05,1.801795999999999986e-05,0.000000000000000000e+00
7.780000000000000000e+02,4.328211999999999820e-05,1.689899000000000132e-05,0.000000000000000000e+00
7.790000000000000000e+02,4.058714999999999984e-05,1.585308999999999834e-05,0.000000000000000000e+00
7.800000000000000000e+02,3.806114000000000334e-05,1.487243000000000052e-05,0.000000000000000000e+00
7.810000000000000000e+02,3.568818000000000023e-05,1.395085000000000044e-05,0.000000000000000000e+00
7.820000000000000000e+02,3.346022999999999727e-05,1.308528000000000019e-05,0.000000000000000000e+00
7.830000000000000000e+02,3.137090000000000148e-05,1.227326999999999947e-05,0.000000000000000000e+00
7.840000000000000000e+02,2.941370999999999997e-05,1.151233000000000028e-05,0.000000000000000000e+00
7.850000000000000000e+02,2.758221999999999966e-05,1.080001000000000063e-05,0.000000000000000000e+00
7.860000000000000000e+02,2.586951000000000094e-05,1.013364000000000010e-05,0.000000000000000000e+00
7.870000000000000000e+02,2.426701000000000061e-05,9.509919000000000521e-06,0.000000000000000000e+00
7.880000000000000000e+02,2.276638999999999871e-05,8.925630000000000125e-06,0.000000000000000000e+00
7.890000000000000000e+02,2.136009000000000169e-05,8.377852000000000234e-06,0.000000000000000000e+00
7.900000000000000000e+02,2.004121999999999851e-05,7.863920000000000765e-06,0.000000000000000000e+00
7.910000000000000000e+02,1.880380000000000113e-05,7.381539000000000411e-06,0.000000000000000000e+00
7.920000000000000000e+02,1.764358000000000023e-05,6.929096000000000175e-06,0.000000000000000000e+00
7.930000000000000000e+02,1.655671000000000093e-05,6.505135999999999918e-06,0.000000000000000000e+00
7.940000000000000000e+02,1.553939000000000167e-05,6.108221000000000179e-06,0.000000000000000000e+00
7.950000000000000000e+02,1.458791999999999941e-05,5.736934999999999986e-06,0.000000000000000000e+00
7.960000000000000000e+02,1.369852999999999978e-05,5.389831000000000269e-06,0.000000000000000000e+00
7.970000000000000000e+02,1.286705000000000075e-05,5.065268999999999801e-06,0.000000000000000000e+00
7.980000000000000000e+02,1.208946999999999964e-05,4.761667000000000230e-06,0.000000000000000000e+00
7.990000000000000000e+02,1.136207000000000047e-05,4.477561000000000107e-06,0.000000000000000000e+00


==> Figures/GaussianCMF/data/cmf_optim.csv <==
3.000000000000000000e+02,1.819934446602331607e-11,2.410361441523988443e-08,6.101380303044372866e-09,3.560768632068859185e-01
3.010000000000000000e+02,2.529237923068070816e-11,2.758081890627237240e-08,7.951157647338107300e-09,3.650437455485924243e-01
3.020000000000000000e+02,3.506900738038726691e-11,3.154327441424723454e-08,1.034306059172768086e-08,3.741229963250345958e-01
3.030000000000000000e+02,4.851288592346222617e-11,3.605628879691078628e-08,1.343025347790172425e-08,3.833118376269768479e-01
3.040000000000000000e+02,6.695616891732950089e-11,4.119361493909948038e-08,1.740747523777933132e-08,3.926073220087041848e-01
3.050000000000000000e+02,9.219851594889550072e-11,4.703849505922400405e-08,2.252183636117772939e-08,4.020063319416398717e-01
3.060000000000000000e+02,1.266651417103607318e-10,5.368482775733235839e-08,2.908628446725200182e-08,4.115055795155091456e-01
3.070000000000000000e+02,1.736161592627432230e-10,6.123847140366352690e-08,3.749636187269308213e-08,4.211016063936019460e-01
3.080000000000000000e+02,2.374231289277548557e-10,6.981869887018868503e-08,4.825101488171713085e-08,4.307907840282975687e-01
3.090000000000000000e+02,3.239334169361552934e-10,7.955982014376567253e-08,6.197837838147094487e-08,4.405693141426059722e-01
3.100000000000000000e+02,4.409489658589311165e-10,9.061299103927139809e-08,7.946765573030006760e-08,4.504332294830396544e-01
3.110000000000000000e+02,5.988537218681884287e-10,1.031482280663045329e-07,1.017084486874904374e-07,4.603783948486754873e-01
3.120000000000000000e+02,8.114336726116292967e-10,1.173566515064254097e-07,1.299391719561903161e-07,4.704005084007819026e-01
3.130000000000000000e+02,1.096945743146281206e-09,1.334529809429496918e-07,1.657065194988672987e-07,4.804951032568831604e-01
3.140000000000000000e+02,1.479507314423583868e-09,1.516783098664118957e-07,2.109383439490910796e-07,4.906575493726106907e-01
3.150000000000000000e+02,1.990897651252998609e-09,1.723031885712757843e-07,2.680327762222504969e-07,5.008830557141451534e-01
3.160000000000000000e+02,2.672887008462841974e-09,1.956310473795517033e-07,3.399669612024924709e-07,5.111666727234924767e-01
3.170000000000000000e+02,3.580239784100089748e-09,2.220019952918803936e-07,4.304294299979929229e-07,5.215032950782557686e-01
3.180000000000000000e+02,4.784576209094684637e-09,2.517970324946579222e-07,5.439808841342286843e-07,5.318876647469690244e-01
3.190000000000000000e+02,6.379324392885132113e-09,2.854427187620855547e-07,6.862490483058520912e-07,5.423143743404476025e-01
3.200000000000000000e+02,8.486053109736492592e-09,3.234163437050536445e-07,8.641642738279175503e-07,5.527778707589843243e-01
3.210000000000000000e+02,1.126254792934061032e-08,3.662516490558524395e-07,1.086243764478829220e-06,5.632724591345837917e-01
3.220000000000000000e+02,1.491308204176433814e-08,4.145451577613647474e-07,1.362933671695694806e-06,5.737923070667795278e-01
3.230000000000000000e+02,1.970144179989136214e-08,4.689631696112341084e-07,1.707019890701158064e-06,5.843314491499196350e-01
3.240000000000000000e+02,2.596739960215647823e-08,5.302494884762331265e-07,2.134120208675390682e-06,5.948837917891445226e-01
3.250000000000000000e+02,3.414748794770223835e-08,5.992339520014862671e-07,2.663272537970077813e-06,6.054431183016092399e-01
3.260000000000000000e+02,4.480112376875642382e-08,6.768418408162520565e-07,3.317636340762390968e-06,6.160030942988244940e-01
3.270000000000000000e+02,5.864336779675532039e-08,7.641042510145672543e-07,4.125327047168749805e-06,6.265572733453217413e-01
3.280000000000000000e+02,7.658588702100646546e-08,8.621695208583920325e-07,5.120406318623027859e-06,6.370991028881616280e-01
3.290000000000000000e+02,9.978802757213967896e-08,9.723158103867348704e-07,6.344054445057419289e-06,6.476219304511344754e-01
3.300000000000000000e+02,1.297203100668839309e-07,1.095964940911939866e-06,7.845955021217969666e-06,6.581190100868276049e-01
3.310000000000000000e+02,1.682431402664589212e-07,1.234697610279412053e-06,9.685926357087261849e-06,6.685835090790658297e-01
3.320000000000000000e+02,2.177040967987265848e-07,1.390270109292530603e-06,1.193583887153002346e-05,6.790085148875724119e-01
3.330000000000000000e+02,2.810578279842694460e-07,1.564632674893652966e-06,1.468186302647653344e-05,6.893870423260448632e-01
3.340000000000000000e+02,3.620133761607797851e-07,1.759949626579030558e-06,1.802709820751122389e-05,6.997120409642003658e-01
3.350000000000000000e+02,4.652146663387942859e-07,1.978621444144577369e-06,2.209463936731986965e-05,7.099764027437194258e-01
3.360000000000000000e+02,5.964609638531316718e-07,2.223308957245877303e-06,2.703114523658372813e-05,7.201729697973991984e-01
3.370000000000000000e+02,7.629753413764138787e-07,2.496959830444256663e-06,3.301097948014487701e-05,7.302945424602380609e-01
3.380000000000000000e+02,9.737306186914454785e-07,2.802837541436576236e-06,4.024100433221062558e-05,7.403338874605899234e-01
3.390000000000000000e+02,1.239843869140067243e-06,3.144553065063969018e-06,4.896611496843904384e-05,7.502837462789745393e-01
3.400000000000000000e+02,1.575052445166593316e-06,3.526099491498948102e-06,5.947561213576877970e-05,7.601368436615918434e-01
3.410000000000000000e+02,1.996286582176797461e-06,3.951889823753913797e-06,7.211052031638238600e-05,7.698858962750795287e-01
3.420000000000000000e+02,2.524356014566003748e-06,4.426798217370531497e-06,8.727196888373944502e-05,7.795236214885699066e-01
3.430000000000000000e+02,3.184770698186785370e-06,4.956204943868912564e-06,1.054307642266650902e-04,7.890427462686420146e-01
3.440000000000000000e+02,4.008718695166312375e-06,5.546045379288352356e-06,1.271382915564750905e-04,7.984360161723390581e-01
3.450000000000000000e+02,5.034227551643322058e-06,6.202863339964155197e-06,1.530388959273368027e-04,8.076962044230231452e-01
3.460000000000000000e+02,6.307539093523725975e-06,6.933869109583431504e-06,1.838839027145968948e-04,8.168161210534754524e-01
3.470000000000000000e+02,7.884731480138070531e-06,7.747002524567174906e-06,2.205474481975705026e-04,8.257886221003158944e-01
3.480000000000000000e+02,9.833626582945954788e-06,8.651001508956829400e-06,2.640443007323973264e-04,8.346066188335233837e-01
3.490000000000000000e+02,1.223602527832714005e-05,9.655476475252836401e-06,3.155498619868064066e-04,8.432630870045734195e-01
3.500000000000000000e+02,1.519031803003903936e-05,1.077099103407293987e-05,3.764225455097413913e-04,8.517510760964901451e-01
3.510000000000000000e+02,1.881452314374568272e-05,1.200914948307062388e-05,4.482287361488715752e-04,8.600637185589210532e-01
3.520000000000000000e+02,2.324981024203663527e-05,1.338269157428192976e-05,5.327705380883350755e-04,8.681942390112016295e-01
3.530000000000000000e+02,2.866457175331905898e-05,1.490559508894012275e-05,6.321165210940687777e-04,8.761359633962663152e-01
3.540000000000000000e+02,3.525911043004231694e-05,1.659318677980209977e-05,7.486356734192064566e-04,8.838823280682007733e-01
3.550000000000000000e+02,4.327101598513387722e-05,1.846226227314032634e-05,8.850347651923423610e-04,8.914268887962051302e-01
3.560000000000000000e+02,5.298130870835535345e-05,2.053121555574412589e-05,1.044399317406759621e-03,8.987633296677556283e-01
3.570000000000000000e+02,6.472143221655299989e-05,2.282017870649757606e-05,1.230238358239823040e-03,9.058854718738128531e-01
3.580000000000000000e+02,7.888118109392203636e-05,2.535117256731233299e-05,1.446533129727594182e-03,9.127872823590269524e-01
3.590000000000000000e+02,9.591765185035354424e-05,2.814826908432574982e-05,1.697789883157581683e-03,9.194628823200333700e-01
3.600000000000000000e+02,1.163653070968433177e-04,3.123776608725769671e-05,1.989096870279176508e-03,9.259065555351229104e-01
3.610000000000000000e+02,1.408472428058662757e-04,3.464837531256138164e-05,2.326185598937055912e-03,9.321127565087953259e-01
3.620000000000000000e+02,1.700877466621521098e-04,3.841142451440980571e-05,2.715496375407400881e-03,9.380761184149793985e-01
3.630000000000000000e+02,2.049262314606375990e-04,4.256107454650527507e-05,3.164248101007473366e-03,9.437914608230150160e-01
3.640000000000000000e+02,2.463326208975184979e-04,4.713455233706305604e-05,3.680512226970721664e-03,9.492537971908427963e-01
3.650000000000000000e+02,2.954242555362214919e-04,5.217240071894495236e-05,4.273290698736894634e-03,9.544583421102460496e-01
3.660000000000000000e+02,3.534843738141379478e-04,5.771874611664533339e-05,4.952597638417576172e-03,9.594005182894171924e-01
3.670000000000000000e+02,4.219822062915487299e-04,6.382158513146702619e-05,5.729544422119012964e-03,9.640759632585959027e-01
3.680000000000000000e+02,5.025947005481875814e-04,7.053309110557638142e-05,6.616427707056946224e-03,9.684805357850339025e-01
3.690000000000000000e+02,5.972298688489638147e-04,7.790994178445951625e-05,7.626819852195242284e-03,9.726103219840853686e-01
3.700000000000000000e+02,7.080517206141363025e-04,8.601366923537645765e-05,8.775661055911307407e-03,9.764616411138044016e-01
3.710000000000000000e+02,8.375067065852888825e-04,9.491103321645448911e-05,1.007935240560961856e-02,9.800310510410407128e-01
3.720000000000000000e+02,9.883515611989553053e-04,1.046744192267964738e-04,1.155584889821035036e-02,9.833153533676739499e-01
3.730000000000000000e+02,1.163682383984024999e-03,1.153822625020683957e-04,1.322475134826299470e-02,9.863115982062999887e-01
3.740000000000000000e+02,1.366964749824506114e-03,1.271194992521747853e-04,1.510739595360867903e-02,9.890170885953886160e-01
3.750000000000000000e+02,1.602064581852048579e-03,1.399780464674147350e-04,1.722694013889962406e-02,9.914293845446622289e-01
3.760000000000000000e+02,1.873279459888501242e-03,1.540573116466058528e-04,1.960844314706126218e-02,9.935463067022004546e-01
3.770000000000000000e+02,2.185369972262971895e-03,1.694647338246149269e-04,2.227893970047311462e-02,9.953659396355588607e-01
3.780000000000000000e+02,2.543590650192130258e-03,1.863163572971284442e-04,2.526750491008903504e-02,9.968866347199831779e-01
3.790000000000000000e+02,2.953719952661573375e-03,2.047374394568589524e-04,2.860530847507333080e-02,9.981070126276250232e-01
3.800000000000000000e+02,3.422088697027674941e-03,2.248630941672414738e-04,3.232565609124009309e-02,9.990259654124966637e-01
3.810000000000000000e+02,3.955606257751878400e-03,2.468389721065105606e-04,3.646401587735767502e-02,9.996426581867544625e-01
3.820000000000000000e+02,4.561783784392751950e-03,2.708219795163191576e-04,4.105802753812731742e-02,9.999565303847586240e-01
3.830000000000000000e+02,5.248753622050438168e-03,2.969810367842342226e-04,4.614749191545535617e-02,9.999672966122326034e-01
3.840000000000000000e+02,6.025284054931270145e-03,3.254978782779156766e-04,5.177433853967756267e-02,9.996749470787195113e-01
3.850000000000000000e+02,6.900788438815572134e-03,3.565678948299665974e-04,5.798256878386386093e-02,9.990797476124190224e-01
3.860000000000000000e+02,7.885327743366487424e-03,3.904010202457199410e-04,6.481817225136683736e-02,9.981822392573734826e-01
3.870000000000000000e+02,8.989605492929927250e-03,4.272226631709643749e-04,7.232901409334353826e-02,9.969832374538571962e-01
3.880000000000000000e+02,1.022495407733056173e-02,4.672746856121367783e-04,8.056469106279873227e-02,9.954838308037078365e-01
3.890000000000000000e+02,1.160331140476305971e-02,5.108164293472089185e-04,8.957635426809724966e-02,9.936853794232149983e-01
3.900000000000000000e+02,1.313718688974686681e-02,5.581257914006262661e-04,9.941649679473268941e-02,9.915895128870571007e-01
3.910000000000000000e+02,1.483961581265720066e-02,6.095003496796277172e-04,1.101387046216601995e-01,9.891981277676354933e-01
3.920000000000000000e+02,1.672410115574485961e-02,6.652585397813043496e-04,1.217973695692294717e-01,9.865133847750084950e-01
3.930000000000000000e+02,1.880454211568213102e-02,7.257408838792662195e-04,1.344473633803759671e-01,9.835377055034618676e-01
3.940000000000000000e+02,2.109514861599190785e-02,7.913112724849931737e-04,1.481436724549824724e-01,9.802737687915735743e-01
3.950000000000000000e+02,2.361034129520463848e-02,8.623582997513000881e-04,1.629409932279113349e-01,9.767245067034323602e-01
3.960000000000000000e+02,2.636463662863210849e-02,9.392966528430592892e-04,1.788932887016858320e-01,9.728931001394478528e-01
3.970000000000000000e+02,2.937251705296644103e-02,1.022568555742910850e-03,1.960533072115385744e-01,9.687829740859508210e-01
3.980000000000000000e+02,3.264828620247651331e-02,1.112645267686378486e-03,2.144720651086520491e-01,9.643977925135134299e-01
3.990000000000000000e+02,3.620590963154252107e-02,1.210028636231203934e-03,2.341982956907222579e-01,9.597414529346252055e-01
4.000000000000000000e+02,4.005884168793918260e-02,1.315252704759041534e-03,2.552778673800464304e-01,9.548180806320405445e-01
4.010000000000000000e+02,4.421983951106150251e-02,1.428885373983716355e-03,2.777531748394539979e-01,9.496320225697574280e-01
4.020000000000000000e+02,4.870076545469523982e-02,1.551530116798240100e-03,3.016625074156955577e-01,9.441878409992082721e-01
4.030000000000000000e+02,5.351237956960501474e-02,1.683827745532655729e-03,3.270393999973749688e-01,9.384903067738197269e-01
4.040000000000000000e+02,5.866412412095114992e-02,1.826458230415940872e-03,3.539119720581995754e-01,9.325443923856514550e-01
4.050000000000000000e+02,6.416390245240090329e-02,1.980142567737599828e-03,3.823022613134451353e-01,9.263552647383309635e-01
4.060000000000000000e+02,7.001785483516941022e-02,2.145644695887783965e-03,4.122255590346866061e-01,9.199282776709795106e-01
4.070000000000000000e+02,7.623013424799084115e-02,2.323773457119126303e-03,4.436897546312154605e-01,9.132689642482564318e-01
4.080000000000000000e+02,8.280268531471195181e-02,2.515384602518354936e-03,4.766946976022041760e-01,9.063830288320476880e-01
4.090000000000000000e+02,8.973502987118137098e-02,2.721382837302037654e-03,5.112315853777293917e-01,8.992763389506811533e-01
4.100000000000000000e+02,9.702406283379566565e-02,2.942723903157898682e-03,5.472823858858232304e-01,8.919549169818641321e-01
4.110000000000000000e+02,1.046638621901479077e-01,3.180416693942185111e-03,5.848193038940783239e-01,8.844249316658148174e-01
4.120000000000000000e+02,1.126455170199300027e-01,3.435525400614352493e-03,6.238043002663518077e-01,8.766926894652915525e-01
4.130000000000000000e+02,1.209569774745504617e-01,3.709171680843951786e-03,6.641886732374620017e-01,8.687646257894127144e-01
4.140000000000000000e+02,1.295829305908701434e-01,4.002536848261484606e-03,7.059127106328878520e-01,8.606472960983073683e-01
4.150000000000000000e+02,1.385047056833024481e-01,4.316864075846370968e-03,7.489054216396421326e-01,8.523473669057449742e-01
4.160000000000000000e+02,1.477002128460507546e-01,4.653460607451574173e-03,7.930843562643276057e-01,8.438716066969517149e-01
4.170000000000000000e+02,1.571439178019179705e-01,5.013699970957941586e-03,8.383555199929232371e-01,8.352268767788437742e-01
4.180000000000000000e+02,1.668068559562473629e-01,5.399024186032088703e-03,8.846133903948733002e-01,8.264201220798889080e-01
4.190000000000000000e+02,1.766566880564315600e-01,5.810945958932813883e-03,9.317410414950946240e-01,8.174583619167405946e-01
4.200000000000000000e+02,1.866577993234271315e-01,6.251050856272655394e-03,9.796103806781502055e-01,8.083486807446910172e-01
4.210000000000000000e+02,1.967714433182782552e-01,6.720999449096773729e-03,1.028082501698537765e+00,7.990982189088443599e-01
4.220000000000000000e+02,2.069559311422901060e-01,7.222529418091623923e-03,1.077008156062281952e+00,7.897141634127271548e-01
4.230000000000000000e+02,2.171668658546639374e-01,7.757457610184409665e-03,1.126228343633158824e+00,7.802037387208370367e-01
4.240000000000000000e+02,2.273574212383850934e-01,8.327682036242367927e-03,1.175575021819970978e+00,7.705741976113692493e-01
4.250000000000000000e+02,2.374786632678081710e-01,8.935183799032481861e-03,1.224871931139896120e+00,7.608328120950658136e-01
4.260000000000000000e+02,2.474799118449014512e-01,9.582028940058577235e-03,1.273935533349820348e+00,7.509868644158085305e-01
4.270000000000000000e+02,2.573091395916827784e-01,1.027037019335903106e-02,1.322576056717341020e+00,7.410436381482069512e-01
4.280000000000000000e+02,2.669134037308255603e-01,1.100244863382519173e-02,1.370598641391853167e+00,7.310104094070427605e-01
4.290000000000000000e+02,2.762393063717835107e-01,1.178059520709417475e-02,1.417804576260825566e+00,7.208944381830046932e-01
4.300000000000000000e+02,2.852334778629218581e-01,1.260723212758091231e-02,1.463992617164537657e+00,7.107029598186918040e-01
4.310000000000000000e+02,2.938430772872587249e-01,1.348487413074970012e-02,1.508960374921618719e+00,7.004431766383820701e-01
4.320000000000000000e+02,3.020163036856218786e-01,1.441612956528545188e-02,1.552505760314511374e+00,6.901222497445536064e-01
4.330000000000000000e+02,3.097029111999167195e-01,1.540370131041770077e-02,1.594428472024127297e+00,6.797472909936123076e-01
4.340000000000000000e+02,3.168547210524509938e-01,1.645038750327541821e-02,1.634531512510313256e+00,6.693253551627268427e-01
4.350000000000000000e+02,3.234261231242646084e-01,1.755908206081673376e-02,1.672622716030988554e+00,6.588634323190922792e-01
4.360000000000000000e+02,3.293745598729590496e-01,1.873277498058551274e-02,1.708516272396679359e+00,6.483684404023520864e-01
4.370000000000000000e+02,3.346609854425513508e-01,1.997455240430253548e-02,1.742034229684339186e+00,6.378472180302954264e-01
4.380000000000000000e+02,3.392502930653246707e-01,2.128759642810727076e-02,1.773007958996643652e+00,6.273065175373190305e-01
4.390000000000000000e+02,3.431117042362976099e-01,2.267518464313019594e-02,1.801279564458410309e+00,6.167529982545060241e-01
4.400000000000000000e+02,3.462191136494725541e-01,2.414068939000068442e-02,1.826703221994063986e+00,6.061932200395200310e-01
4.410000000000000000e+02,3.485513845130493449e-01,2.568757671088636382e-02,1.849146431028481308e+00,5.956336370638560807e-01
4.420000000000000000e+02,3.500925895970250501e-01,2.731940498271934539e-02,1.868491164092918488e+00,5.850805918643202652e-01
4.430000000000000000e+02,3.508321941971058178e-01,2.903982321539922209e-02,1.884634900388381995e+00,5.745403096649400743e-01
4.440000000000000000e+02,3.507651781073574671e-01,3.085256899897436192e-02,1.897491530646790103e+00,5.640188929748288782e-01
4.450000000000000000e+02,3.498920946623097494e-01,3.276146608409721828e-02,1.906992122117417088e+00,5.535223164668533480e-01
4.460000000000000000e+02,3.482190659175835035e-01,3.477042158042956826e-02,1.913085534170509971e+00,5.430564221412738091e-01
4.470000000000000000e+02,3.457577140658172343e-01,3.688342275814248533e-02,1.915738876826180936e+00,5.326269147778539548e-01
4.480000000000000000e+02,3.425250302105178890e-01,3.910453343821864575e-02,1.914937806456410430e+00,5.222393576792636605e-01
4.490000000000000000e+02,3.385431826232836450e-01,4.143788995792221236e-02,1.910686654940418006e+00,5.118991687079370578e-01
4.500000000000000000e+02,3.338392675690725064e-01,4.388769669855860367e-02,1.903008390646238723e+00,5.016116166178857805e-01
4.510000000000000000e+02,3.284450066803215607e-01,4.645822116350406539e-02,1.891944411730233089e+00,4.913818176823231410e-01
4.520000000000000000e+02,3.223963956758593152e-01,4.915378859544549534e-02,1.877554174357208394e+00,4.812147326173115691e-01
4.530000000000000000e+02,3.157333099388025532e-01,5.197877612283659243e-02,1.859914660512660411e+00,4.711151638010269149e-01
4.540000000000000000e+02,3.084990730754948451e-01,5.493760642674708206e-02,1.839119692072049839e+00,4.610877527876127147e-01
4.550000000000000000e+02,3.007399950642263287e-01,5.803474092055856126e-02,1.815279099678182462e+00,4.511369781140055490e-01
4.560000000000000000e+02,2.925048869601102886e-01,6.127467243634474037e-02,1.788517756726957675e+00,4.412671533975306981e-01
4.570000000000000000e+02,2.838445593462907701e-01,6.466191741326177134e-02,1.758974490346915109e+00,4.314824257215006953e-01
4.580000000000000000e+02,2.748113118099648755e-01,6.820100758486960513e-02,1.726800882655332714e+00,4.217867743055069840e-01
4.590000000000000000e+02,2.654584206759675324e-01,7.189648116400067235e-02,1.692159976762865226e+00,4.121840094565694668e-01
4.600000000000000000e+02,2.558396320553597003e-01,7.575287352559061105e-02,1.655224902963619904e+00,4.026777717968011983e-01
4.610000000000000000e+02,2.460086669688101302e-01,7.977470738978004183e-02,1.616177441276150040e+00,3.932715317627663576e-01
4.620000000000000000e+02,2.360187448944035260e-01,8.396648250958571591e-02,1.575206536985517713e+00,3.839685893712451170e-01
4.630000000000000000e+02,2.259221315788506323e-01,8.833266486951688035e-02,1.532506786074238736e+00,3.747720742456844278e-01
4.640000000000000000e+02,2.157697163538161711e-01,9.287767540367532215e-02,1.488276907421920647e+00,3.656849458971977440e-01
4.650000000000000000e+02,2.056106235305375785e-01,9.760587824411919022e-02,1.442718218405460107e+00,3.567099942535885693e-01
4.660000000000000000e+02,1.954918617224217781e-01,1.025215685125820259e-01,1.396033130053583315e+00,3.478498404295085056e-01
4.670000000000000000e+02,1.854580141837794405e-01,1.076289596710166829e-01,1.348423677214982463e+00,3.391069377305188648e-01
4.680000000000000000e+02,1.755509724703129271e-01,1.129321704488672612e-01,1.300090098305438868e+00,3.304835728835148201e-01
4.690000000000000000e+02,1.658097149401434878e-01,1.184352113674525669e-01,1.251229478126324457e+00,3.219818674856787521e-01
4.700000000000000000e+02,1.562701308390706256e-01,1.241419708843664454e-01,1.202034466017462222e+00,3.136037796638715958e-01
4.710000000000000000e+02,1.469648899653683838e-01,1.300562011833447384e-01,1.152692080246255246e+00,3.053511059361304070e-01
4.720000000000000000e+02,1.379233572013332521e-01,1.361815036376174681e-01,1.103382608068542492e+00,2.972254832667352575e-01
4.730000000000000000e+02,1.291715505429638366e-01,1.425213139773322535e-01,1.054278609351939400e+00,2.892283913061184375e-01
4.740000000000000000e+02,1.207321406656870350e-01,1.490788871942027027e-01,1.005544030057051730e+00,2.813611548067352364e-01
4.750000000000000000e+02,1.126244895410908470e-01,1.558572822190791574e-01,9.573334302532001683e-01,2.736249462058795712e-01
4.760000000000000000e+02,1.048647251732466312e-01,1.628593464106569966e-01,9.097913297298468871e-01,2.660207883663201489e-01
4.770000000000000000e+02,9.746584915739230082e-02,1.700876998960031417e-01,8.630516726781907177e-01,2.585495574655487516e-01
4.780000000000000000e+02,9.043787348044092511e-02,1.775447198059952603e-01,8.172374113831862852e-01,2.512119860243753888e-01
4.790000000000000000e+02,8.378798278194683757e-02,1.852325244511033031e-01,7.724602074063592339e-01,2.440086660655664541e-01
4.800000000000000000e+02,7.752071817395363162e-02,1.931529574851934550e-01,7.288202473736369313e-01,2.369400523932121694e-01
4.810000000000000000e+02,7.163817867505298254e-02,2.013075721071800883e-01,6.864061692268472736e-01,2.300064659835196479e-01
4.820000000000000000e+02,6.614023634304384835e-02,2.096976153523842923e-01,6.452950936665630133e-01,2.232080974777587434e-01
4.830000000000000000e+02,6.102476128561499374e-02,2.183240125273518961e-01,6.055527545186969451e-01,2.165450107681445580e-01
4.840000000000000000e+02,5.628785288232304035e-02,2.271873518436383632e-01,5.672337209058201379e-01,2.100171466675105902e-01
4.850000000000000000e+02,5.192407375591708701e-02,2.362878693076568559e-01,5.303817034016995446e-01,2.036243266537241248e-01
4.860000000000000000e+02,4.792668327840573367e-02,2.456254339251014718e-01,4.950299357963143243e-01,1.973662566799052054e-01
4.870000000000000000e+02,4.428786767857600948e-02,2.551995332796812566e-01,4.612016236980803208e-01,1.912425310416428492e-01
4.880000000000000000e+02,4.099896412435050097e-02,2.650092595469256129e-01,4.289104509470592630e-01,1.852526362925481784e-01
4.890000000000000000e+02,3.805067647700725170e-02,2.750532960046255249e-01,3.981611347020918568e-01,1.793959551996504032e-01
4.900000000000000000e+02,3.543328074687170093e-02,2.853299041020527782e-01,3.689500200884451298e-01,1.736717707303183089e-01
4.910000000000000000e+02,3.313681861415173485e-02,2.958369111504390303e-01,3.412657054412721602e-01,1.680792700625839409e-01
4.920000000000000000e+02,3.115127770733379722e-02,3.065716986972787383e-01,3.150896894429995876e-01,1.626175486109534829e-01
4.930000000000000000e+02,2.946675764897218816e-02,3.175311916468492313e-01,2.903970318174816101e-01,1.572856140600063790e-01
4.940000000000000000e+02,2.807362117961370931e-02,3.287118481888918753e-01,2.671570196973419575e-01,1.520823903983176684e-01
4.950000000000000000e+02,2.696262995072180868e-02,3.401096505966783590e-01,2.453338323096964091e-01,1.470067219454758156e-01
4.960000000000000000e+02,2.612506483341376154e-02,3.517200969546759315e-01,2.248871972154906085e-01,1.420573773652215599e-01
4.970000000000000000e+02,2.555283081910854348e-02,3.635381938747279662e-01,2.057730319750694647e-01,1.372330536579902949e-01
4.980000000000000000e+02,2.523854678916419986e-02,3.755584502580732731e-01,1.879440657836648487e-01,1.325323801264065293e-01
4.990000000000000000e+02,2.517562060243156569e-02,3.877748721586382064e-01,1.713504363121138852e-01,1.279539223075530086e-01
5.000000000000000000e+02,2.535831009227152225e-02,4.001809588008456431e-01,1.559402576878664848e-01,1.234961858661130230e-01
5.010000000000000000e+02,2.578177067854497614e-02,4.127696998027028386e-01,1.416601562476856313e-01,1.191576204427701458e-01
5.020000000000000000e+02,2.644209038652510502e-02,4.255335736521412837e-01,1.284557713758876785e-01,1.149366234525325964e-01
5.030000000000000000e+02,2.733631312522405432e-02,4.384645474815133115e-01,1.162722194011760607e-01,1.108315438279422471e-01
5.040000000000000000e+02,2.846245111427581076e-02,4.515540781817826144e-01,1.050545191529564659e-01,1.068406857024166851e-01
5.050000000000000000e+02,2.981948736358012650e-02,4.647931148943041935e-01,9.474797836763997061e-02,1.029623120292667421e-01
5.060000000000000000e+02,3.140736910589370101e-02,4.781721029141737800e-01,8.529854068126049849e-02,9.919464813222392263e-02
5.070000000000000000e+02,3.322699306208971165e-02,4.916809890349480017e-01,7.665309344246254430e-02,9.553588518360363324e-02
5.080000000000000000e+02,3.528018338456734293e-02,5.053092283601092749e-01,6.875973702646843988e-02,9.198418360652227399e-02
5.090000000000000000e+02,3.756966307893684631e-02,5.190457926019844681e-01,6.156801672412434701e-02,8.853767639787339661e-02
5.100000000000000000e+02,4.009901965020509079e-02,5.328791798839411786e-01,5.502911861972762525e-02,8.519447236905525189e-02
5.110000000000000000e+02,4.287266565968092524e-02,5.467974260565937605e-01,4.909603115726339506e-02,8.195265930172393465e-02
5.120000000000000000e+02,4.589579481498704677e-02,5.607881175334765711e-01,4.372367432799932618e-02,7.881030701612549982e-02
5.130000000000000000e+02,4.917433414996767033e-02,5.748384056461964819e-01,3.886899859498885168e-02,7.576547034983378837e-02
5.140000000000000000e+02,5.271489278577755344e-02,5.889350225134912797e-01,3.449105580444838948e-02,7.281619204499030495e-02
5.150000000000000000e+02,5.652470770063304506e-02,6.030642984129078732e-01,3.055104442330052253e-02,6.996050554240450248e-02
5.160000000000000000e+02,6.061158687497882752e-02,6.172121806380069797e-01,2.701233148993343117e-02,6.719643768113073290e-02
5.170000000000000000e+02,6.498385012230376012e-02,6.313642538181155617e-01,2.384045367526731879e-02,6.452201130238768845e-02
5.180000000000000000e+02,6.965026786442997386e-02,6.455057616717218005e-01,2.100309982759578087e-02,6.193524775693030893e-02
5.190000000000000000e+02,7.461999806447226768e-02,6.596216301586511621e-01,1.847007732156432866e-02,5.943416931521835339e-02
5.200000000000000000e+02,7.990252149130019910e-02,6.736964919902210802e-01,1.621326445324932156e-02,5.701680147995564357e-02
5.210000000000000000e+02,8.550757545650042313e-02,6.877147124506597375e-01,1.420655102375388210e-02,5.468117520079295718e-02
5.220000000000000000e+02,9.144508613865612312e-02,7.016604164772308749e-01,1.242576913705272477e-02,5.242532899119935197e-02
5.230000000000000000e+02,9.772509959017650072e-02,7.155175169407481661e-01,1.084861610781771325e-02,5.024731094770994860e-02
5.240000000000000000e+02,1.043577115087655216e-01,7.292697440625379723e-01,9.454571235233574095e-03,4.814518067195237144e-02
5.250000000000000000e+02,1.113529958486189075e-01,7.429006758984214587e-01,8.224808052678913434e-03,4.611701109604016136e-02
5.260000000000000000e+02,1.187209323452212001e-01,7.563937698149898470e-01,7.142103513617532526e-03,4.416089021209650134e-02
5.270000000000000000e+02,1.264713330317211448e-01,7.697323948783536540e-01,6.190745423811209319e-03,4.227492270684023168e-02
5.280000000000000000e+02,1.346137678338044930e-01,7.828998650706888718e-01,5.356439281390611498e-03,4.045723150232356791e-02
5.290000000000000000e+02,1.431574893432015494e-01,7.958794732453127185e-01,4.626215541439722412e-03,3.870595920405957985e-02
5.300000000000000000e+02,1.521113568869027211e-01,8.086545257267154785e-01,3.988338182266229145e-03,3.701926945791744750e-02
5.310000000000000000e+02,1.614837600292129693e-01,8.212083774579962414e-01,3.432215317837992215e-03,3.539534821729348885e-02
5.320000000000000000e+02,1.712825416663706635e-01,8.335244675944927240e-01,2.948312476056341291e-03,3.383240492218746176e-02
5.330000000000000000e+02,1.815149208979891793e-01,8.455863554391231940e-01,2.528069046424505709e-03,3.232867359192525408e-02
5.340000000000000000e+02,1.921874158854816328e-01,8.573777566120514004e-01,2.163818293810675086e-03,3.088241383337262877e-02
5.350000000000000000e+02,2.033057669343227847e-01,8.688825793447924051e-01,1.848711237726570695e-03,2.949191176657811608e-02
5.360000000000000000e+02,2.148748600639583117e-01,8.800849607868047597e-01,1.576644608963988919e-03,2.815548086986952719e-02
5.370000000000000000e+02,2.268986513558529372e-01,8.909693032109775590e-01,1.342193017495440848e-03,2.687146274650430502e-02
5.380000000000000000e+02,2.393800923960945903e-01,9.015203100032357364e-01,1.140545397040088494e-03,2.563822781504300832e-02
5.390000000000000000e+02,2.523210571536682045e-01,9.117230213207691003e-01,9.674457322847514369e-04,2.445417592567530191e-02
5.400000000000000000e+02,2.657222706585426475e-01,9.215628493031398083e-01,8.191380239923378099e-04,2.331773690477961791e-02
5.410000000000000000e+02,2.795832398646772576e-01,9.310256127207571231e-01,6.923154046074192795e-04,2.222737103004253020e-02
5.420000000000000000e+02,2.939021871015686793e-01,9.400975709459260532e-01,5.840732819036058765e-04,2.118156943850024732e-02
5.430000000000000000e+02,3.086759865336892728e-01,9.487654571328768549e-01,4.918663600939572394e-04,2.017885446989474418e-02
5.440000000000000000e+02,3.239001040598025738e-01,9.570165104948787915e-01,4.134693660060289461e-04,1.921777994775879586e-02
5.450000000000000000e+02,3.395685410934006221e-01,9.648385075687105905e-01,3.469412917627558526e-04,1.829693140066054879e-02
5.460000000000000000e+02,3.556737826711604544e-01,9.722197923594170232e-01,2.905929542704815895e-04,1.741492622604741067e-02
5.470000000000000000e+02,3.722067503381419895e-01,9.791493052614055337e-01,2.429576650742074832e-04,1.657041379913162804e-02
5.480000000000000000e+02,3.891567602562890915e-01,9.856166106555167561e-01,2.027648012007959193e-04,1.576207552925760688e-02
5.490000000000000000e+02,4.065114869765040773e-01,9.916119230857393108e-01,1.689160679091040063e-04,1.498862486618207646e-02
5.500000000000000000e+02,4.242569333040470680e-01,9.971261319236999210e-01,1.404642472746239019e-04,1.424880725868472690e-02
5.510000000000000000e+02,4.423774066722118703e-01,1.002150824433938325e+00,1.165942317688463994e-04,1.354140006790744213e-02
5.520000000000000000e+02,4.608555024201059780e-01,1.006678307158249241e+00,9.660614900690099149e-05,1.286521243779740857e-02
5.530000000000000000e+02,4.796720943469576781e-01,1.010701625543017901e+00,7.990039223165881820e-05,1.221908512500037916e-02
5.540000000000000000e+02,4.988063328877188063e-01,1.014214581739462995e+00,6.596438052285241173e-05,1.160189029051891807e-02
5.550000000000000000e+02,5.182356512229283618e-01,1.017211750513026702e+00,5.436088285332537950e-05,1.101253125541363891e-02
5.560000000000000000e+02,5.379357795999984981e-01,1.019688493204740531e+00,4.471775069001646157e-05,1.044994222278613528e-02
5.570000000000000000e+02,5.578807681034294585e-01,1.021640969694286305e+00,3.671891462265734497e-05,9.913087968239208542e-03
5.580000000000000000e+02,5.780430180681871422e-01,1.023066148321560398e+00,3.009651130302376244e-05,9.400963500963846822e-03
5.590000000000000000e+02,5.983933222838320187e-01,1.023961813730862591e+00,2.462401763028824431e-05,8.912593697553655367e-03
5.600000000000000000e+02,6.189009140872532289e-01,1.024326572609300712e+00,2.011027949278097212e-05,8.447032910596405722e-03
5.610000000000000000e+02,6.395335253893741356e-01,1.024159857298601262e+00,1.639433237016172675e-05,8.003364554038669768e-03
5.620000000000000000e+02,6.602574536263082772e-01,1.023461927267225624e+00,1.334092063417736841e-05,7.580700667264126877e-03
5.630000000000000000e+02,6.810376375685435191e-01,1.022233868437443904e+00,1.083663140399912219e-05,7.178181459769257880e-03
5.640000000000000000e+02,7.018377418632615328e-01,1.020477590369809562e+00,8.786567275489871187e-06,6.794974838261308089e-03
5.650000000000000000e+02,7.226202501252639854e-01,1.018195821315257321e+00,7.111490130559670241e-06,6.430275917943648230e-03
5.660000000000000000e+02,7.433465663317081473e-01,1.015392101152764459e+00,5.745375534381803124e-06,6.083306519693067356e-03
5.670000000000000000e+02,7.639771242153697850e-01,1.012070772238167216e+00,4.633323947144978911e-06,5.753314654771544967e-03
5.680000000000000000e+02,7.844715042910277436e-01,1.008236968197250283e+00,3.729781124690441528e-06,5.439573998653312453e-03
5.690000000000000000e+02,8.047885580902566227e-01,1.003896600703588327e+00,2.997025677404602366e-06,5.141383355485020998e-03
5.700000000000000000e+02,8.248865391219877274e-01,9.990563442888115153e-01,2.403886823112547945e-06,4.858066114634276324e-03
5.710000000000000000e+02,8.447232400201483138e-01,9.937236192399244716e-01,1.924659935407494005e-06,4.588969700719022771e-03
5.720000000000000000e+02,8.642561352860514967e-01,9.879065726450156903e-01,1.538191584516281947e-06,4.333465018447353774e-03
5.730000000000000000e+02,8.834425289824802130e-01,9.816140576551247721e-01,1.227109425731941565e-06,4.090945893535288640e-03
5.740000000000000000e+02,9.022397066890969208e-01,9.748556110361448201e-01,9.771755436687912197e-07,3.860828510907824904e-03
5.750000000000000000e+02,9.206050909853833453e-01,9.676414290904219451e-01,7.767447421462144057e-07,3.642550851327400543e-03
5.760000000000000000e+02,9.384963996882214055e-01,9.599823420331169421e-01,6.163118118358199212e-07,3.435572127533353688e-03
5.770000000000000000e+02,9.558718060368992520e-01,9.518897869134312906e-01,4.881340423230643637e-07,3.239372220916006753e-03
5.780000000000000000e+02,9.726900999891466837e-01,9.433757791754122657e-01,3.859172019614030567e-07,3.053451119690292394e-03
5.790000000000000000e+02,9.889108497681065035e-01,9.344528829572517070e-01,3.045549162192050356e-07,2.877328359476125693e-03
5.800000000000000000e+02,1.004494562782274780e+00,9.251341802317430973e-01,2.399128597159958688e-07,2.710542467135950394e-03
5.810000000000000000e+02,1.019402845028597682e+00,9.154332388938567489e-01,1.886504634901424943e-07,2.552650408664579665e-03
5.820000000000000000e+02,1.033598558083360208e+00,9.053640799042275145e-01,1.480739499643155709e-07,2.403227041872434307e-03
5.830000000000000000e+02,1.047045972786345924e+00,8.949411435996988962e-01,1.160154643663233789e-07,2.261864574550367501e-03
5.840000000000000000e+02,1.059710918731120222e+00,8.841792552839417008e-01,9.073389190946472697e-08,2.128172028753222682e-03
5.850000000000000000e+02,1.071560928688211067e+00,8.730935902125489534e-01,7.083365189547058139e-08,2.001774711789324965e-03
5.860000000000000000e+02,1.082565377108429594e+00,8.616996380879086148e-01,5.519835838929524801e-08,1.882313694454856509e-03
5.870000000000000000e+02,1.092695611880479145e+00,8.500131671795690957e-01,4.293674590537538292e-08,1.769445297005502139e-03
5.880000000000000000e+02,1.101925078550253012e+00,8.380501881857397306e-01,3.333868979085145059e-08,1.662840583312501013e-03
5.890000000000000000e+02,1.110229436248573620e+00,8.258269179510265845e-01,2.583951543627619715e-08,1.562184863606904837e-03
5.900000000000000000e+02,1.117586664619350634e+00,8.133597431544887790e-01,1.999109754340016806e-08,1.467177206173953625e-03
5.910000000000000000e+02,1.123977161090923715e+00,8.006651840806334741e-01,1.543850871630694334e-08,1.377529958319372375e-03
5.920000000000000000e+02,1.129383827889318015e+00,7.877598585840528411e-01,1.190119284288423793e-08,1.292968276890839058e-03
5.930000000000000000e+02,1.133792148252892762e+00,7.746604463560700093e-01,9.157819376406068001e-09,1.213229668601080880e-03
5.940000000000000000e+02,1.137190251372927730e+00,7.613836535990055054e-01,7.034125144250897555e-09,1.138063540363883769e-03
5.950000000000000000e+02,1.139568965653561472e+00,7.479461782105365497e-01,5.393175384932917099e-09,1.067230759820733199e-03
5.960000000000000000e+02,1.140921859956643081e+00,7.343646755771056078e-01,4.127579366503562367e-09,1.000503226203998701e-03
5.970000000000000000e+02,1.141245272571906888e+00,7.206557250714734630e-01,3.153281609076679524e-09,9.376634516522249895e-04
5.980000000000000000e+02,1.140538327729825108e+00,7.068357973453232024e-01,2.404620354451192903e-09,8.785041530645299130e-04
5.990000000000000000e+02,1.138802939552908455e+00,6.929212225033356543e-01,1.830402988011144398e-09,8.228278545539666937e-04
6.000000000000000000e+02,1.136043803420513365e+00,6.789281592403944021e-01,1.390795731673238312e-09,7.704465005342041881e-04
6.010000000000000000e+02,1.132268374801671529e+00,6.648725650185713931e-01,1.054863871584178970e-09,7.211810794498918617e-04
6.020000000000000000e+02,1.127486835689494260e+00,6.507701673553187849e-01,7.986305576197244816e-10,6.748612581385450603e-04
6.030000000000000000e+02,1.121712048848652943e+00,6.366364362888708994e-01,6.035480685992207465e-10,6.313250267907278028e-04
6.040000000000000000e+02,1.114959500163673178e+00,6.224865580812867227e-01,4.552964264292460555e-10,5.904183544556907077e-04
6.050000000000000000e+02,1.107247229449678017e+00,6.083354102138494035e-01,3.428412380247879980e-10,5.519948550213462464e-04
6.060000000000000000e+02,1.098595750158226192e+00,5.941975377237208589e-01,2.576963716861274010e-10,5.159154635805305537e-04
6.070000000000000000e+02,1.089027958478387514e+00,5.800871309248681884e-01,1.933481357216160547e-10,4.820481230799296066e-04
6.080000000000000000e+02,1.078569032396730742e+00,5.660180045503342416e-01,1.448065177899663137e-10,4.502674811336011850e-04
6.090000000000000000e+02,1.067246321338896298e+00,5.520035783469795510e-01,1.082561722572472735e-10,4.204545968699536997e-04
6.100000000000000000e+02,1.055089227069531566e+00,5.380568591478788187e-01,8.078554520273657204e-11,3.924966576689861014e-04
6.110000000000000000e+02,1.042129076576099544e+00,5.241904244416489833e-01,6.017707708333775381e-11,3.662867056357624503e-04
6.120000000000000000e+02,1.028398987705161138e+00,5.104164074521518879e-01,4.474504554920376608e-11,3.417233736463009598e-04
6.130000000000000000e+02,1.013933728356819053e+00,4.967464837362584595e-01,3.321048787810461460e-11,3.187106307932930228e-04
6.140000000000000000e+02,9.987695700739337434e-01,4.831918593017298091e-01,2.460492200846895832e-11,2.971575370512987650e-04
6.150000000000000000e+02,9.829441368872275930e-01,4.697632602417677328e-01,1.819638704523454069e-11,2.769780069742439803e-04
6.160000000000000000e+02,9.664962502954328460e-01,4.564709238774472544e-01,1.343274514245819744e-11,2.580905822321010639e-04
6.170000000000000000e+02,9.494657712711142006e-01,4.433245913940838667e-01,9.898304735601234620e-12,2.404182127885597499e-04
6.180000000000000000e+02,9.318934401877194684e-01,4.303335019526193239e-01,7.280702764335952659e-12,2.238880465172196231e-04
6.190000000000000000e+02,9.138207155618572886e-01,4.175063882523655789e-01,5.345670900086479850e-12,2.084312270503261286e-04
6.200000000000000000e+02,8.952896124968612313e-01,4.048514735169261303e-01,3.917847899021940019e-12,1.939826996512834562e-04
6.210000000000000000e+02,8.763425416995783701e-01,3.923764698708422927e-01,2.866218934660111315e-12,1.804810249000698215e-04
6.220000000000000000e+02,8.570221499222154815e-01,3.800885780704965078e-01,2.093088472312029191e-12,1.678681999792097049e-04
6.230000000000000000e+02,8.373711626552815535e-01,3.679944885490606388e-01,1.525746024291022976e-12,1.560894873470857174e-04
6.240000000000000000e+02,8.174322298664878916e-01,3.561003837318055809e-01,1.110179859151918154e-12,1.450932505850606241e-04
6.250000000000000000e+02,7.972477755442823888e-01,3.444119415749097857e-01,8.063449627596532386e-13,1.348307972050874883e-04
6.260000000000000000e+02,7.768598517638874990e-01,3.329343402780079453e-01,5.846081242266553936e-13,1.252562282051794930e-04
6.270000000000000000e+02,7.563099979487201141e-01,3.216722641181271602e-01,4.230826847117299957e-13,1.163262941612517372e-04
6.280000000000000000e+02,7.356391059513580633e-01,3.106299103503576964e-01,3.056343007659230410e-13,1.080002576454032449e-04
6.290000000000000000e+02,7.148872915262534100e-01,2.998109971186032063e-01,2.203917685010351390e-13,1.002397617626428196e-04
6.300000000000000000e+02,6.940937727116839318e-01,2.892187723180549286e-01,1.586372172331211541e-13,9.300870460034797130e-05
6.310000000000000000e+02,6.732967555814889371e-01,2.788560233496231167e-01,1.139806769924433517e-13,8.627311938734719544e-05
6.320000000000000000e+02,6.525333277684610689e-01,2.687250877054466192e-01,8.174737527042980256e-14,8.000106016241050326e-05
6.330000000000000000e+02,6.318393601013978511e-01,2.588278643237706955e-01,5.852384325521481257e-14,7.416249275507810009e-05
6.340000000000000000e+02,6.112494166372464122e-01,2.491658256509358682e-01,4.182233684835395581e-14,6.872919088514715155e-05
6.350000000000000000e+02,5.907966733090288525e-01,2.397400303479458872e-01,2.983322398614999839e-14,6.367463719072443318e-05
6.360000000000000000e+02,5.705128453497815277e-01,2.305511365790730849e-01,2.124264140820330513e-14,5.897392899852767440e-05
6.370000000000000000e+02,5.504281235930820193e-01,2.215994158202031772e-01,1.509848191496399600e-14,5.460368865405257794e-05
6.380000000000000000e+02,5.305711196922898720e-01,2.128847671251122842e-01,1.071209669520427362e-14,5.054197823329343767e-05
6.390000000000000000e+02,5.109688202438492644e-01,2.044067317885910340e-01,7.586336832982797377e-15,4.676821846189338142e-05
6.400000000000000000e+02,4.916465497452676137e-01,1.961645083462718597e-01,5.362980213056874060e-15,4.326311167188727518e-05
6.410000000000000000e+02,4.726279422660701890e-01,1.881569678521708699e-01,3.784397124224138978e-15,4.000856863056108820e-05
6.420000000000000000e+02,4.539349216604674497e-01,1.803826693762972111e-01,2.665653210313004674e-15,3.698763908038232021e-05
6.430000000000000000e+02,4.355876901039446580e-01,1.728398756662116731e-01,1.874247888018505278e-15,3.418444583342115554e-05
6.440000000000000000e+02,4.176047246927663270e-01,1.655265689181102673e-01,1.315427289319997811e-15,3.158412226818852202e-05
6.450000000000000000e+02,4.000027818056756668e-01,1.584404666048506161e-01,9.215589059307899294e-16,2.917275308133168113e-05
6.460000000000000000e+02,3.827969088910666007e-01,1.515790373103250988e-01,6.444597369065329121e-16,2.693731815114767584e-05
6.470000000000000000e+02,3.660004633107270533e-01,1.449395165216871839e-01,4.498678061014115915e-16,2.486563937438892650e-05
6.480000000000000000e+02,3.496251378430128010e-01,1.385189223331520780e-01,3.134660244986540154e-16,2.294633034232351339e-05
6.490000000000000000e+02,3.336809924240653480e-01,1.323140710173976442e-01,2.180281015382507229e-16,2.116874872647441321e-05
6.500000000000000000e+02,3.181764916854577518e-01,1.263215924229775244e-01,1.513738672938961368e-16,1.952295124888395709e-05
6.510000000000000000e+02,3.031185478304255776e-01,1.205379451586067047e-01,1.049073159100330001e-16,1.799965111611947138e-05
6.520000000000000000e+02,2.885125683785702555e-01,1.149594315276787210e-01,7.257333498121204983e-17,1.659017780055519191e-05
6.530000000000000000e+02,2.743625083005205023e-01,1.095822121789114395e-01,5.011466389110329815e-17,1.528643905671750900e-05
6.540000000000000000e+02,2.606709260594053390e-01,1.044023204415749778e-01,3.454371160182032809e-17,1.408088506466413500e-05
6.550000000000000000e+02,2.474390430749752179e-01,9.941567631632869384e-02,2.376783437068633981e-17,1.296647459647908780e-05
6.560000000000000000e+02,2.346668061286515117e-01,9.461810009525972731e-02,1.632400283646080243e-17,1.193664310599215782e-05
6.570000000000000000e+02,2.223529522334992958e-01,9.000532558727336596e-02,1.119128992270323481e-17,1.098527264577914523e-05
6.580000000000000000e+02,2.104950755018934194e-01,8.557301292751520738e-02,7.658612001325115819e-18,1.010666351935497336e-05
6.590000000000000000e+02,1.990896955552647618e-01,8.131676095200338072e-02,5.231622816291272916e-18,9.295507580239956125e-06
6.600000000000000000e+02,1.881323270345328091e-01,7.723211912109965993e-02,3.567296587393404236e-18,8.546863093250873497e-06
6.610000000000000000e+02,1.776175497864041775e-01,7.331459897784950441e-02,2.428054594530867503e-18,7.856131076947451790e-06
6.620000000000000000e+02,1.675390793193891892e-01,6.955968512955673644e-02,1.649658741844308072e-18,7.219033049643308573e-06
6.630000000000000000e+02,1.578898371439022841e-01,6.596284574322916483e-02,1.118783915497607216e-18,6.631590104771902666e-06
6.640000000000000000e+02,1.486620206329010152e-01,6.251954254772157382e-02,7.573816019834560457e-19,6.090103244679549812e-06
6.650000000000000000e+02,1.398471720629211323e-01,5.922524033751445927e-02,5.117993434351942577e-19,5.591134905098333342e-06
6.660000000000000000e+02,1.314362465198304075e-01,5.607541597508857584e-02,3.452241218980753915e-19,5.131491605632215921e-06
6.670000000000000000e+02,1.234196783788844148e-01,5.306556689078622407e-02,2.324443417289034833e-19,4.708207664570651114e-06
6.680000000000000000e+02,1.157874460944938594e-01,5.019121908088376716e-02,1.562259808633366286e-19,4.318529919223633674e-06
6.690000000000000000e+02,1.085291350612540701e-01,4.744793460633528470e-02,1.048103031875877948e-19,3.959903395753470233e-06
6.700000000000000000e+02,1.016339983340322772e-01,4.483131859627861870e-02,7.018933544260283542e-20,3.629957875161405253e-06
6.710000000000000000e+02,9.509101502102969283e-02,4.233702576192426015e-02,4.691964523725363285e-20,3.326495304672090733e-06
6.720000000000000000e+02,8.888894618955106575e-02,3.996076642787012301e-02,3.130795817388683172e-20,3.047478006248511514e-06
6.730000000000000000e+02,8.301638814952520817e-02,3.769831208920175480e-02,2.085312786388900043e-20,2.791017636364500791e-06
6.740000000000000000e+02,7.746182300447207458e-02,3.554550050394818944e-02,1.386449653018424172e-20,2.555364853463628574e-06
6.750000000000000000e+02,7.221366638344377253e-02,3.349824033156828529e-02,9.201389957878060618e-21,2.338899651743771443e-06
6.760000000000000000e+02,6.726031229035112080e-02,3.155251532914156443e-02,6.095638534691598606e-21,2.140122322027780492e-06
6.770000000000000000e+02,6.259017502890248941e-02,2.970438811783363692e-02,4.030894309911988480e-21,1.957645002514185936e-06
6.780000000000000000e+02,5.819172818203088848e-02,2.795000353300057180e-02,2.660725380410009658e-21,1.790183784150529264e-06
6.790000000000000000e+02,5.405354064408086912e-02,2.628559157199084756e-02,1.753134069045071716e-21,1.636551337236746032e-06
6.800000000000000000e+02,5.016430972210874500e-02,2.470746995430132126e-02,1.153046024631343341e-21,1.495650027650328201e-06
6.810000000000000000e+02,4.651289133935806314e-02,2.321204630924715226e-02,7.569977558972309304e-22,1.366465492790302001e-06
6.820000000000000000e+02,4.308832738928201900e-02,2.179582000671875797e-02,4.960882917222742329e-22,1.248060648965798337e-06
6.830000000000000000e+02,3.987987030236571362e-02,2.045538364692410169e-02,3.245187530352657952e-22,1.139570103509820802e-06
6.840000000000000000e+02,3.687700490045440344e-02,1.918742422525711311e-02,2.119029758630257526e-22,1.040194946381381131e-06
6.850000000000000000e+02,3.406946762431925513e-02,1.798872398859553343e-02,1.381181488516533361e-22,9.491978974325138139e-07
6.860000000000000000e+02,3.144726322981363648e-02,1.685616099941845969e-02,8.986299280317253197e-23,8.658987868626344287e-07
6.870000000000000000e+02,2.900067905621338954e-02,1.578670942414980155e-02,5.836163411010255629e-23,7.896703476638313057e-07
6.880000000000000000e+02,2.672029697723847519e-02,1.477743956208303795e-02,3.783471307423472974e-23,7.199343000791701540e-07
6.890000000000000000e+02,2.459700315086340780e-02,1.382551763112877148e-02,2.448329593530802610e-23,6.561577092543839736e-07
6.900000000000000000e+02,2.262199568839876399e-02,1.292820532645510070e-02,1.581487469623708799e-23,5.978495983634340386e-07
6.910000000000000000e+02,2.078679036652498688e-02,1.208285916786579553e-02,1.019713254794312915e-23,5.445578005329070340e-07
6.920000000000000000e+02,1.908322450805022968e-02,1.128692965148602942e-02,6.563066576266714484e-24,4.958660338809620318e-07
6.930000000000000000e+02,1.750345915821818407e-02,1.053796022100727744e-02,4.216498897017676298e-24,4.513911849259081004e-07
6.940000000000000000e+02,1.603997968348301259e-02,9.833586073381896109e-03,2.704043092114623300e-24,4.107807865095509555e-07
6.950000000000000000e+02,1.468559491887428542e-02,9.171532813463105505e-03,1.730978451870692851e-24,3.737106772231979958e-07
6.960000000000000000e+02,1.343343498847406753e-02,8.549614971657055681e-03,1.106079010068659739e-24,3.398828301217788720e-07
6.970000000000000000e+02,1.227694792119782621e-02,7.965734398198547409e-03,7.055000942609325213e-25,3.090233392658291534e-07
6.980000000000000000e+02,1.120989518109251869e-02,7.417878547180838111e-03,4.491841646095718875e-25,2.808805533440481126e-07
6.990000000000000000e+02,1.022634622781345981e-02,6.904118662970520383e-03,2.854751005899050618e-25,2.552233463026239009e-07
7.000000000000000000e+02,9.320672218895226929e-03,6.422607881120526684e-03,1.811041773746999407e-25,2.318395155433811426e-07
7.010000000000000000e+02,8.487538960962236201e-03,5.971579255364620371e-03,1.146846087206380672e-25,2.105342988527283109e-07
7.020000000000000000e+02,7.721899212205483171e-03,5.549343721735981727e-03,7.249336218877601439e-26,1.911290017891599711e-07
7.030000000000000000e+02,7.018984433349136770e-03,5.154288010305901023e-03,4.574122420458560642e-26,1.734597277902600165e-07
7.040000000000000000e+02,6.374296079009749046e-03,4.784872514487271272e-03,2.880936998355814359e-26,1.573762037624175465e-07
7.050000000000000000e+02,5.783596515872476036e-03,4.439629127295944243e-03,1.811240724021148065e-26,1.427406943893018177e-07
7.060000000000000000e+02,5.242899648528723429e-03,4.117159053412068614e-03,1.136671637727710758e-26,1.294269988400246538e-07
7.070000000000000000e+02,4.748461328191565765e-03,3.816130605337107306e-03,7.120497017785956567e-27,1.173195239762952418e-07
7.080000000000000000e+02,4.296769613875829272e-03,3.535276991401218455e-03,4.452480541593217964e-27,1.063124285510848203e-07
7.090000000000000000e+02,3.884534950043695440e-03,3.273394102843133532e-03,2.779138479643545982e-27,9.630883326069708277e-08
7.100000000000000000e+02,3.508680319212310796e-03,3.029338306661643471e-03,1.731548979522751105e-27,8.722009185893464231e-08
7.110000000000000000e+02,3.166331422632836373e-03,2.802024250426443219e-03,1.076901073878209124e-27,7.896511886747904932e-08
7.120000000000000000e+02,2.854806936910429544e-03,2.590422684737425825e-03,6.685490489451388603e-28,7.146976972180709329e-08
7.130000000000000000e+02,2.571608889368902275e-03,2.393558308537309474e-03,4.142926005018197311e-28,6.466626947807120675e-08
7.140000000000000000e+02,2.314413190093951838e-03,2.210507642013376500e-03,2.562698495435852066e-28,5.849268647441724328e-08
7.150000000000000000e+02,2.081060353934120755e-03,2.040396931371416932e-03,1.582356324517557277e-28,5.289244759121915204e-08
7.160000000000000000e+02,1.869546441313105775e-03,1.882400089329312829e-03,9.752759089877482144e-29,4.781389198963970098e-08
7.170000000000000000e+02,1.678014242522946628e-03,1.735736674759803463e-03,6.000219552327173298e-29,4.320986042769464513e-08
7.180000000000000000e+02,1.504744726232502437e-03,1.599669914512366186e-03,3.684878928544483160e-29,3.903731745847925992e-08
7.190000000000000000e+02,1.348148769265378579e-03,1.473504770063179719e-03,2.258893420406296702e-29,3.525700400724356498e-08
7.200000000000000000e+02,1.206759181278097091e-03,1.356586051280112438e-03,1.382243937273352014e-29,3.183311800337467435e-08
7.210000000000000000e+02,1.079223034803496054e-03,1.248296579246752427e-03,8.442869627030151654e-30,2.873302091079458952e-08
7.220000000000000000e+02,9.642943082134698089e-04,1.148055399765646190e-03,5.147684346867354661e-30,2.592696815655189589e-08
7.230000000000000000e+02,8.608268464956165232e-04,1.055316048856257518e-03,3.132926236165833482e-30,2.338786160312008187e-08
7.240000000000000000e+02,7.677676423240041353e-04,9.695648712772534858e-04,1.903289566923721411e-30,2.109102234578706962e-08
7.250000000000000000e+02,6.841504377280931528e-04,8.903193928357400503e-04,1.154186526678783108e-30,1.901398224311340958e-08
7.260000000000000000e+02,6.090896447171498338e-04,8.171267469973039071e-04,6.986562839696187387e-31,1.713629270634410576e-08
7.270000000000000000e+02,5.417745814908261600e-04,7.495621560801230595e-04,4.221507594722736816e-31,1.543934938341002165e-08
7.280000000000000000e+02,4.814640193493256596e-04,6.872274671033390793e-04,2.546173631679803719e-31,1.390623147528068008e-08
7.290000000000000000e+02,4.274810340979239291e-04,6.297497421639907224e-04,1.532939071249149034e-31,1.252155451739860581e-08
7.300000000000000000e+02,3.792081546086861158e-04,5.767799030374828190e-04,9.212514976687651230e-32,1.127133554721223994e-08
7.310000000000000000e+02,3.360828002453762836e-04,5.279914295333087764e-04,5.526471773747900607e-32,1.014286966084933321e-08
7.320000000000000000e+02,2.975929980635606776e-04,4.830791109898730277e-04,3.309284777214639555e-32,9.124617038151642090e-09
7.330000000000000000e+02,2.632733700547420152e-04,4.417578501592616530e-04,1.978047711908057644e-32,8.206099586005190434e-09
7.340000000000000000e+02,2.327013801989352487e-04,4.037615186138954117e-04,1.180200570418768807e-32,7.377806415510825426e-09
7.350000000000000000e+02,2.054938307126041527e-04,3.688418627016704782e-04,7.028963911448635161e-33,6.631107429387409678e-09
7.360000000000000000e+02,1.813035966166475063e-04,3.367674589835997398e-04,4.178719722536127717e-33,5.958174352405928899e-09
7.370000000000000000e+02,1.598165875910442779e-04,3.073227180075977774e-04,2.479771179446851677e-33,5.351908589914885291e-09
7.380000000000000000e+02,1.407489260178572583e-04,2.803069352030755396e-04,1.468914133606661692e-33,4.805875347921163723e-09
7.390000000000000000e+02,1.238443301323200428e-04,2.555333876228813375e-04,8.685556442897580912e-34,4.314243492997693254e-09
7.400000000000000000e+02,1.088716912927636282e-04,2.328284752110351826e-04,5.126433407231516824e-34,3.871730671750972317e-09
7.410000000000000000e+02,9.562283453488741656e-05,2.120309052361120231e-04,3.020295458157775258e-34,3.473553247928043328e-09
7.420000000000000000e+02,8.391045178559057485e-05,1.929909185002790970e-04,1.776233165690282134e-34,3.115380650694305059e-09
7.430000000000000000e+02,7.356619736808393275e-05,1.755695559123087661e-04,1.042718205551870905e-34,2.793293760372231459e-09
7.440000000000000000e+02,6.443893572569398649e-05,1.596379639987217122e-04,6.110128918872432221e-35,2.503746988190529790e-09
7.450000000000000000e+02,5.639313161968211323e-05,1.450767379199424136e-04,3.573964439026379632e-35,2.243533734528819102e-09
7.460000000000000000e+02,4.930737341006243376e-05,1.317753005574355118e-04,2.086731232720576155e-35,2.009754935924605712e-09
7.470000000000000000e+02,4.307302040199859820e-05,1.196313162425955264e-04,1.216183877019239807e-35,1.799790434890522667e-09
7.480000000000000000e+02,3.759296562856330416e-05,1.085501377082287948e-04,7.075357735559544918e-36,1.611272928517757465e-09
7.490000000000000000e+02,3.278050583869999567e-05,9.844428485819370909e-05,4.108790523254605795e-36,1.442064272050795680e-09
7.500000000000000000e+02,2.855831086286744351e-05,8.923295396972605157e-05,2.381749231343150066e-36,1.290233932236659703e-09
7.510000000000000000e+02,2.485748493431853373e-05,8.084155596564218367e-05,1.378143696733955112e-36,1.154039402395754825e-09
7.520000000000000000e+02,2.161671294793891031e-05,7.320128241959405113e-05,7.959932930780788701e-37,1.031908406941948386e-09
7.530000000000000000e+02,1.878148503819373065e-05,6.624869798637343134e-05,4.589239783984395493e-37,9.224227375981052226e-10
7.540000000000000000e+02,1.630339325051130669e-05,5.992535798057411827e-05,2.641122391438724075e-37,8.243035769058318233e-10
7.550000000000000000e+02,1.413949446429155312e-05,5.417744986032469812e-05,1.517234608630455666e-37,7.363981769024805618e-10
7.560000000000000000e+02,1.225173409890752695e-05,4.895545740796103693e-05,8.700283209860218519e-38,6.576677721173651888e-10
7.570000000000000000e+02,1.060642549514035383e-05,4.421384643610265741e-05,4.980012986540368685e-38,5.871766163984221855e-10
7.580000000000000000e+02,9.173780212313555453e-06,3.991077088531950942e-05,2.845404386299655035e-38,5.240820425917901268e-10
7.590000000000000000e+02,7.927484815086817901e-06,3.600779821815376137e-05,1.622833461904059431e-38,4.676254528251195402e-10
7.600000000000000000e+02,6.844320042792872303e-06,3.246965305344904268e-05,9.238901722863694556e-39,4.171241551524239551e-10
7.610000000000000000e+02,5.903818557916313037e-06,2.926397802449295327e-05,5.250288602952968200e-39,3.719639696602318201e-10
7.620000000000000000e+02,5.087957758573313940e-06,2.636111088419493023e-05,2.978258858106076992e-39,3.315925338642366729e-10
7.630000000000000000e+02,4.380884412571448714e-06,2.373387692020275430e-05,1.686390486515415090e-39,2.955132433910161729e-10
7.640000000000000000e+02,3.768668127864957136e-06,2.135739578234163550e-05,9.531698156076575770e-40,2.632797695857630492e-10
7.650000000000000000e+02,3.239080916153185754e-06,1.920890186387729287e-05,5.377728272866771283e-40,2.344911008557841283e-10
7.660000000000000000e+02,2.781400333280210359e-06,1.726757741672611972e-05,3.028613568437580334e-40,2.087870592892452585e-10
7.670000000000000000e+02,2.386233892351692563e-06,1.551439761873738506e-05,1.702571303140451947e-40,1.858442484148935272e-10
7.680000000000000000e+02,2.045362643531853309e-06,1.393198684844949785e-05,9.553954979821704704e-41,1.653723919238580548e-10
7.690000000000000000e+02,1.751601998817361525e-06,1.250448545918077988e-05,5.351524374719498356e-41,1.471110267896848328e-10
7.700000000000000000e+02,1.498678051248533914e-06,1.121742637987774936e-05,2.992183758379601681e-41,1.308265175252273010e-10
7.710000000000000000e+02,1.281117796588760186e-06,1.005762090474079689e-05,1.669996075849140820e-41,1.163093613308046324e-10
7.720000000000000000e+02,1.094151812079953500e-06,9.013053067229413208e-06,9.303772366177792114e-42,1.033717566409028795e-10
7.730000000000000000e+02,9.336280820797146483e-07,8.072782026563629957e-06,5.173913187193723139e-42,9.184541008851015895e-11
7.740000000000000000e+02,7.959357848264409129e-07,7.226851926259948161e-06,2.872074061982029706e-42,8.157955919715181857e-11
7.750000000000000000e+02,6.779379688829169507e-07,6.466208714533620676e-06,1.591433765411661147e-42,7.243919019939546199e-11
7.760000000000000000e+02,5.769121525933034538e-07,5.782623445556189512e-06,8.802335905657054964e-43,6.430343228411794573e-11
7.770000000000000000e+02,4.904979757582972111e-07,5.168621608559276776e-06,4.859859826592867176e-43,5.706411130888962565e-11
7.780000000000000000e+02,4.166511202796251652e-07,4.617418058626291191e-06,2.678341708696097672e-43,5.062444759289242864e-11
7.790000000000000000e+02,3.536027963213720503e-07,4.122857148710253999e-06,1.473413558161016777e-43,4.489788384313060704e-11
7.800000000000000000e+02,2.998241631349180624e-07,3.679357686969964013e-06,8.090954805006610812e-44,3.980703057450816216e-11
7.810000000000000000e+02,2.539951196269600238e-07,3.281862366938990166e-06,4.434976517768753137e-44,3.528271757384229848e-11
7.820000000000000000e+02,2.149769595228696698e-07,2.925791340350178177e-06,2.426606240242785976e-44,3.126314103932616418e-11
7.830000000000000000e+02,1.817884400722322377e-07,2.606999623652761064e-06,1.325329093016931680e-44,2.769309700978006122e-11
7.840000000000000000e+02,1.535848621156877442e-07,2.321738049404258333e-06,7.225444823393319360e-45,2.452329259087245018e-11
7.850000000000000000e+02,1.296398034125153304e-07,2.066617492820181335e-06,3.932075809541108607e-45,2.170972729627454279e-11
7.860000000000000000e+02,1.093291868208041474e-07,1.838576121851628684e-06,2.135972277588971844e-45,1.921313755768527455e-11
7.870000000000000000e+02,9.211740060535414381e-08,1.634849436263001583e-06,1.158205911323649284e-45,1.699849812546686999e-11
7.880000000000000000e+02,7.754522017603384259e-08,1.452942877332603256e-06,6.268914961175081861e-46,1.503457468734343194e-11
7.890000000000000000e+02,6.521930926028195430e-08,1.290606805030310430e-06,3.387001710957553566e-46,1.329352258179468325e-11
7.900000000000000000e+02,5.480310419313817410e-08,1.145813653873240760e-06,1.826648099937488337e-46,1.175052698050579442e-11
7.910000000000000000e+02,4.600890794917580868e-08,1.016737092156639920e-06,9.833560608772605737e-47,1.038348036515509740e-11
7.920000000000000000e+02,3.859104100390735746e-08,9.017330219385686368e-07,5.284247423416912117e-47,9.172693532182358146e-12
7.930000000000000000e+02,3.233991433768204196e-08,7.993222690578658089e-07,2.834470397885773696e-47,8.100636728848837293e-12
7.940000000000000000e+02,2.707690610338068687e-08,7.081748236206594679e-07,1.517669279170469206e-47,7.151707858418811224e-12
7.950000000000000000e+02,2.264993787230071838e-08,6.270955018358289073e-07,8.111455624352049390e-48,6.312024994881795379e-12
7.960000000000000000e+02,1.892965913517925720e-08,5.550109098487315197e-07,4.327498101822707053e-48,5.569240721239322119e-12
7.970000000000000000e+02,1.580616003567856706e-08,4.909575993486240134e-07,2.304577998891982176e-48,4.912376052681381745e-12
7.980000000000000000e+02,1.318614230506211584e-08,4.340713132418086035e-07,1.225074141298203821e-48,4.331671929416583216e-12
7.990000000000000000e+02,1.099048718832768508e-08,3.835772276215297981e-07,6.500545019977935808e-49,3.818456465723698791e-12


==> Figures/PalettesMatrix/params.txt <==
mu_e = {451.367, 505.078, 539.257, 573.437, 588.085, 617.382}
s_e = 4.882
mu_a = 365
s_a = 50
alpha_n = 1

HSV = (H,150,100)
Hred = 0
Hyellow = 60
Hgreen = 139
Hblue = 230
Hpink = 300


==> Figures/SpatialVars/var_abs/params.txt <==
s_a=33
m_e=419, s_e=69
albedo = (0.14, 0.14, 0.2)

absorbTex mapped to m_a in different ranges
0: m_a=400
1: m_a in [400,440]
2: m_a in [400,480]
3: m_a in [400,520]

alphaTex mapped to alpha_n




==> Figures/SpatialVars/var_alpha/params.txt <==
m_a=420
s_a=100

Cyan: m_e=419, s_e=69
Orange: m_e=593, s_e=48
Green: m_e=515, s_e=21
Red: m_e=645, s_e=10

alphaTex mapped to alpha_n

albTex mapped to albedo



==> Figures/SpatialVars/var_hsv/params.txt <==
m_a=420
s_a=100

fluoTex converted to (H,S,V), then mapped to (alpha_n, m_e, s_e) in 4 different ways.

albedo = (0.14, 0.14, 0.2)





==> Figures/Teaser/450nm.csv <==
300, 1.522997974471263e-08
301, 1.934561612473004e-08
302, 2.453414539715462e-08
303, 3.1064504623776206e-08
304, 3.927019510784425e-08
305, 4.956405319172498e-08
306, 6.245622035317746e-08
307, 7.857596288459781e-08
308, 9.869811391105964e-08
309, 1.2377505392864636e-07
310, 1.5497531357028994e-07
311, 1.9373007746248308e-07
312, 2.417890947674731e-07
313, 3.012877646995338e-07
314, 3.748274688175221e-07
315, 4.655715715783078e-07
316, 5.773599123465918e-07
317, 7.148450721779487e-07
318, 8.836542241315613e-07
319, 1.090580974053981e-06
320, 1.343812277631519e-06
321, 1.653196287427531e-06
322, 2.0305578494036836e-06
323, 2.4900693412097526e-06
324, 3.048685633689856e-06
325, 3.726653172078671e-06
326, 4.548104523682655e-06
327, 5.541751233646584e-06
328, 6.741689478400707e-06
329, 8.1883348155182e-06
330, 9.929504305851081e-06
331, 1.202166643436898e-05
332, 1.4531381583631385e-05
333, 1.753695831946039e-05
334, 2.113035343044201e-05
335, 2.541934651619929e-05
336, 3.0530022934678544e-05
337, 3.6609602081926864e-05
338, 4.3829651269463045e-05
339, 5.2389728858569354e-05
340, 6.252150377482015e-05
341, 7.449340201930492e-05
342, 8.861583426604922e-05
343, 0.000105247062029544
344, 0.0001247997631334372
345, 0.00014774836023203364
346, 0.00017463717883977917
347, 0.0002060895036082787
348, 0.0002428176033416271
349, 0.0002856337963331484
350, 0.00033546262790251185
351, 0.0003933542313630609
352, 0.00046049894189605014
353, 0.0005382432297832624
354, 0.0006281070149764975
355, 0.0007318024188804728
356, 0.0008512540013104993
357, 0.0009886205206735461
358, 0.0011463182433300554
359, 0.001327045813650574
360, 0.001533810679324463
361, 0.0017699570468628133
362, 0.002039195319842281
363, 0.0023456329471668582
364, 0.0026938065804214925
365, 0.0030887154082367718
366, 0.0035358555015075786
367, 0.004041254966394719
368, 0.004611509662433047
369, 0.005253819200985383
370, 0.0059760228950059375
371, 0.006786635284974866
372, 0.007694880818387471
373, 0.008710727211861743
374, 0.009844916976392443
375, 0.011108996538242306
376, 0.01251534234122367
377, 0.014077183271574843
378, 0.015808618705241848
379, 0.017724631440177767
380, 0.019841094744370298
381, 0.022174772724855216
382, 0.02474331320515428
383, 0.027565232289593337
384, 0.030659889794007515
385, 0.03404745473459933
386, 0.03774886009129898
387, 0.04178574609992927
388, 0.04618039137973475
389, 0.05095563127019423
390, 0.056134762834133725
391, 0.0617414360834291
392, 0.06779953109924783
393, 0.07433302085078967
394, 0.08136581966452526
395, 0.0889216174593863
396, 0.09702370004128698
397, 0.10569475594148853
398, 0.11495667048603503
399, 0.12483030799583289
400, 0.1353352832366127
401, 0.1464897234623658
402, 0.15831002262193877
403, 0.1708105895230649
404, 0.18400359196771982
405, 0.19789869908361465
406, 0.21250282427502207
407, 0.22781987139800908
408, 0.2438504869265247
409, 0.26059182101268924
410, 0.2780373004531941
411, 0.2961764166502667
412, 0.31499453169676334
413, 0.33447270571756405
414, 0.35458754856089897
415, 0.37531109885139957
416, 0.39661073328996493
417, 0.4184491089130354
418, 0.4407841408053245
419, 0.4635690174959985
420, 0.4867522559599717
421, 0.5102777977955038
422, 0.534085147759517
423, 0.5581095554166826
424, 0.5822822402018133
425, 0.6065306597126334
426, 0.6307788205474283
427, 0.6549476304858832
428, 0.6789552902885679
429, 0.7027177228683977
430, 0.7261490370736908
431, 0.7491620228249927
432, 0.7716686738745262
433, 0.7935807340157667
434, 0.8148102621687294
435, 0.835270211411272
436, 0.8548750167246695
437, 0.8735411859788501
438, 0.8911878885041844
439, 0.9077375354868296
440, 0.9231163463866358
441, 0.9372548956126777
442, 0.9500886338026269
443, 0.9615583782382694
444, 0.9716107671891228
445, 0.9801986733067553
446, 0.9872815715902905
447, 0.9928258579038134
448, 0.9968051145430329
449, 0.9992003199146837
450, 1.0
451, 0.9992003199146837
452, 0.9968051145430329
453, 0.9928258579038134
454, 0.9872815715902905
455, 0.9801986733067553
456, 0.9716107671891228
457, 0.9615583782382694
458, 0.9500886338026269
459, 0.9372548956126777
460, 0.9231163463866358
461, 0.9077375354868296
462, 0.8911878885041844
463, 0.8735411859788501
464, 0.8548750167246695
465, 0.835270211411272
466, 0.8148102621687294
467, 0.7935807340157667
468, 0.7716686738745262
469, 0.7491620228249927
470, 0.7261490370736908
471, 0.7027177228683977
472, 0.6789552902885679
473, 0.6549476304858832
474, 0.6307788205474283
475, 0.6065306597126334
476, 0.5822822402018133
477, 0.5581095554166826
478, 0.534085147759517
479, 0.5102777977955038
480, 0.4867522559599717
481, 0.4635690174959985
482, 0.4407841408053245
483, 0.4184491089130354
484, 0.39661073328996493
485, 0.37531109885139957
486, 0.35458754856089897
487, 0.33447270571756405
488, 0.31499453169676334
489, 0.2961764166502667
490, 0.2780373004531941
491, 0.26059182101268924
492, 0.2438504869265247
493, 0.22781987139800908
494, 0.21250282427502207
495, 0.19789869908361465
496, 0.18400359196771982
497, 0.1708105895230649
498, 0.15831002262193877
499, 0.1464897234623658
500, 0.1353352832366127
501, 0.12483030799583289
502, 0.11495667048603503
503, 0.10569475594148853
504, 0.09702370004128698
505, 0.0889216174593863
506, 0.08136581966452526
507, 0.07433302085078967
508, 0.06779953109924783
509, 0.0617414360834291
510, 0.056134762834133725
511, 0.05095563127019423
512, 0.04618039137973475
513, 0.04178574609992927
514, 0.03774886009129898
515, 0.03404745473459933
516, 0.030659889794007515
517, 0.027565232289593337
518, 0.02474331320515428
519, 0.022174772724855216
520, 0.019841094744370298
521, 0.017724631440177767
522, 0.015808618705241848
523, 0.014077183271574843
524, 0.01251534234122367
525, 0.011108996538242306
526, 0.009844916976392443
527, 0.008710727211861743
528, 0.007694880818387471
529, 0.006786635284974866
530, 0.0059760228950059375
531, 0.005253819200985383
532, 0.004611509662433047
533, 0.004041254966394719
534, 0.0035358555015075786
535, 0.0030887154082367718
536, 0.0026938065804214925
537, 0.0023456329471668582
538, 0.002039195319842281
539, 0.0017699570468628133
540, 0.001533810679324463
541, 0.001327045813650574
542, 0.0011463182433300554
543, 0.0009886205206735461
544, 0.0008512540013104993
545, 0.0007318024188804728
546, 0.0006281070149764975
547, 0.0005382432297832624
548, 0.00046049894189605014
549, 0.0003933542313630609
550, 0.00033546262790251185
551, 0.0002856337963331484
552, 0.0002428176033416271
553, 0.0002060895036082787
554, 0.00017463717883977917
555, 0.00014774836023203364
556, 0.0001247997631334372
557, 0.000105247062029544
558, 8.861583426604922e-05
559, 7.449340201930492e-05
560, 6.252150377482015e-05
561, 5.2389728858569354e-05
562, 4.3829651269463045e-05
563, 3.6609602081926864e-05
564, 3.0530022934678544e-05
565, 2.541934651619929e-05
566, 2.113035343044201e-05
567, 1.753695831946039e-05
568, 1.4531381583631385e-05
569, 1.202166643436898e-05
570, 9.929504305851081e-06
571, 8.1883348155182e-06
572, 6.741689478400707e-06
573, 5.541751233646584e-06
574, 4.548104523682655e-06
575, 3.726653172078671e-06
576, 3.048685633689856e-06
577, 2.4900693412097526e-06
578, 2.0305578494036836e-06
579, 1.653196287427531e-06
580, 1.343812277631519e-06
581, 1.090580974053981e-06
582, 8.836542241315613e-07
583, 7.148450721779487e-07
584, 5.773599123465918e-07
585, 4.655715715783078e-07
586, 3.748274688175221e-07
587, 3.012877646995338e-07
588, 2.417890947674731e-07
589, 1.9373007746248308e-07
590, 1.5497531357028994e-07
591, 1.2377505392864636e-07
592, 9.869811391105964e-08
593, 7.857596288459781e-08
594, 6.245622035317746e-08
595, 4.956405319172498e-08
596, 3.927019510784425e-08
597, 3.1064504623776206e-08
598, 2.453414539715462e-08
599, 1.934561612473004e-08
600, 1.522997974471263e-08
601, 1.197074596224002e-08
602, 9.393949736049535e-09
603, 7.360043455081694e-09
604, 5.757284007027173e-09
605, 4.4963494622808535e-09
606, 3.505965117042003e-09
607, 2.7293564176286634e-09
608, 2.1213779139165823e-09
609, 1.6461938027106877e-09
610, 1.2754076295260396e-09
611, 9.86557011941944e-10
612, 7.619044208991611e-10
613, 5.874676119650493e-10
614, 4.5224366476950904e-10
615, 3.4758912812399344e-10
616, 2.667257870669008e-10
617, 2.0434732424191526e-10
618, 1.5630685836019134e-10
619, 1.1936918862357243e-10
620, 9.101470764487967e-11
621, 6.928449306969039e-11
622, 5.26581549238922e-11
623, 3.9957688866278e-11
624, 3.0271937126909755e-11
625, 2.289734845645553e-11
626, 1.7291604867152327e-11
627, 1.3037386516900485e-11
628, 9.81410970406499e-12
629, 7.375923508873931e-12
630, 5.5346100717010135e-12
631, 4.146319676863116e-12
632, 3.101299185919407e-12
633, 2.315952652684396e-12
634, 1.7267156154687624e-12
635, 1.2853372251336457e-12
636, 9.552531605297814e-13
637, 7.088021232985013e-13
638, 5.250935277974227e-13
639, 3.8837695244272707e-13
640, 2.867975008888098e-13
641, 2.1144742687895444e-13
642, 1.5564478550463911e-13
643, 1.1438573703559516e-13
644, 8.392943572505959e-14
645, 6.148396412704778e-14
646, 4.4969136320233276e-14
647, 3.28376720656351e-14
648, 2.394061514095669e-14
649, 1.742622742998039e-14
650, 1.2664165549094176e-14
651, 9.188717703479917e-15
652, 6.6563840049804555e-15
653, 4.814231344975465e-15
654, 3.476327411194989e-15
655, 2.5062218871452745e-15
656, 1.8039458325927787e-15
657, 1.2963808168255435e-15
658, 9.301368016640084e-16
659, 6.662944392995098e-16
660, 4.765304735299088e-16
661, 3.402673642039794e-16
662, 2.4258002935511285e-16
663, 1.7266126578985388e-16
664, 1.226986898379846e-16
665, 8.705426622296251e-17
666, 6.16659351490994e-17
667, 4.3611970869317117e-17
668, 3.0794363620319095e-17
669, 2.170910317848089e-17
670, 1.5279799682872937e-17
671, 1.073738603903379e-17
672, 7.533288557462633e-18
673, 5.276862374834124e-18
674, 3.69038826687656e-18
675, 2.576757109154981e-18
676, 1.796304814270403e-18
677, 1.25023517534347e-18
678, 8.687774147040386e-19
679, 6.027406187596987e-19
680, 4.175010055850544e-19
681, 2.8872854408469166e-19
682, 1.9935495969983477e-19
683, 1.3742618723732553e-19
684, 9.458386988221945e-20
685, 6.499347972070847e-20
686, 4.458898934501812e-20
687, 3.0541516442847473e-20
688, 2.0886164474088106e-20
689, 1.4260406956101183e-20
690, 9.72098502030078e-21
691, 6.615973503989044e-21
692, 4.4955452089185905e-21
693, 3.0498333594321615e-21
694, 2.0657367715490986e-21
695, 1.3969439431470891e-21
696, 9.431659347155082e-22
697, 6.357734135491306e-22
698, 4.278797644175367e-22
699, 2.8750556939460323e-22
700, 1.9287498479639178e-22
701, 1.2918457967401125e-22
702, 8.638743455627399e-23
703, 5.767606283300127e-23
704, 3.844552221631987e-23
705, 2.558592081048686e-23
706, 1.7000491099708284e-23
707, 1.1277868121163578e-23
708, 7.469605838760877e-24
709, 4.9393919266744085e-24
710, 3.261027180711029e-24
711, 2.149514992606078e-24
712, 1.4145935299701347e-24
713, 9.294541801978438e-25
714, 6.097185826743307e-25
715, 3.993337409857663e-25
716, 2.6112455372796397e-25
717, 1.704765091251133e-25
718, 1.1111853460278776e-25
719, 7.231253658184303e-26
720, 4.6983548608979803e-26
721, 3.0477768336735766e-26
722, 1.9739022436907132e-26
723, 1.2763601800341691e-26
724, 8.239976655436117e-27
725, 5.311092249679095e-27
726, 3.417801509330115e-27
727, 2.1959121336314174e-27
728, 1.4086017008997114e-27
729, 9.021247279452391e-28
730, 5.768329961247925e-28
731, 3.6824658798756124e-28
732, 2.347104882648874e-28
733, 1.4935899788557035e-28
734, 9.489327032972371e-29
735, 6.019280276816486e-29
736, 3.8120522668251767e-29
737, 2.410339711813181e-29
738, 1.5216080401835477e-29
739, 9.590305934760336e-30
740, 6.0348608059710055e-30
741, 3.791466144568042e-30
742, 2.378221144194645e-30
743, 1.4893693715887745e-30
744, 9.312316537266687e-31
745, 5.813238884889546e-31
746, 3.623128513358911e-31
747, 2.254521787449891e-31
748, 1.400652056473912e-31
749, 8.687828088924929e-32
750, 5.380186160021138e-32
751, 3.3265075698241765e-32
752, 2.0534534300126753e-32
753, 1.2655704584288924e-32
754, 7.787407988816446e-33
755, 4.7841485558169035e-33
756, 2.9344148648966878e-33
757, 1.7969810615205563e-33
758, 1.0986784723696962e-33
759, 6.706607012702176e-34
760, 4.0873349728658875e-34
761, 2.487039784798268e-34
762, 1.5108813586820002e-34
763, 9.163958672289266e-35
764, 5.549335854775461e-35
765, 3.355088856231146e-35
766, 2.025219834253748e-35
767, 1.2205215346196303e-35
768, 7.343850877682945e-36
769, 4.411714316341668e-36
770, 2.6460377906875848e-36
771, 1.584491202304943e-36
772, 9.473026466521736e-37
773, 5.65448163676086e-37
774, 3.3697833038871533e-37
775, 2.005008781961654e-37
776, 1.1910656859454676e-37
777, 7.064155907535231e-38
778, 4.183020251264183e-38
779, 2.473003821367772e-38
780, 1.4597037932095943e-38
781, 8.602205524933611e-39
782, 5.061276006811801e-39
783, 2.973139980316452e-39
784, 1.7437162765154064e-39
785, 1.0210368460893815e-39
786, 5.969145111587999e-40
787, 3.4840789510226583e-40
788, 2.0303409198415023e-40
789, 1.1812860522245609e-40
790, 6.861930476761463e-41
791, 3.9796298511822606e-41
792, 2.304327352353747e-41
793, 1.3321428521890183e-41
794, 7.688870592911396e-42
795, 4.430772312412824e-42
796, 2.5491855238784475e-42
797, 1.464295011388558e-42
798, 8.397709572637535e-43
799, 4.808374084217088e-43
800, 2.7487850079102147e-43

